A numerical analysis focused comparison of several Finite Volume schemes for an Unipolar Degenerated Drift-Diffusion Model

In this paper, we consider an unipolar degenerated drift-diffusion system where the relation between the concentration of the charged species $c$ and the chemical potential $h$ is $h(c)=\log \frac{c}{1-c}$. We design four different finite volume schemes based on four different formulations of the fluxes. We provide a stability analysis and existence results for the four schemes. The convergence proof with respect to the discretization parameters is established for two of them. Numerical experiments illustrate the behaviour of the different schemes.

==> C_edge_1.dat <==
zero un deux trois quatre  cinq six
-10 0.7 0.3 0.5 0.3305585951744622 0.2579555035390195 0.3579434884116173
-9.97997997997998 0.7 0.3 0.5 0.3306315917846698 0.2580600742994416 0.3580569473900597
-9.95995995995996 0.7 0.3 0.5 0.3307049270535798 0.2581651345598993 0.3581707513571254
-9.93993993993994 0.7 0.3 0.5 0.3307786031875589 0.2582706875836002 0.3582849013741391
-9.91991991991992 0.7 0.3 0.5 0.3308526224100398 0.2583767366602778 0.3583993985038842
-9.8998998998999 0.7 0.3 0.5 0.330926986961657 0.2584832851064267 0.3585142438105821
-9.87987987987988 0.7 0.3 0.5 0.3310016991003841 0.25859033626554 0.358629438359872
-9.85985985985986 0.7 0.3 0.5 0.331076761101672 0.2586978935083483 0.3587449832187898
-9.83983983983984 0.7 0.3 0.5 0.3311521752585871 0.2588059602330612 0.3588608794557474
-9.81981981981982 0.7 0.3 0.5 0.3312279438819513 0.2589145398656105 0.3589771281405114
-9.7997997997998 0.7 0.3 0.5 0.3313040693004827 0.2590236358598959 0.3590937303441812
-9.77977977977978 0.7 0.3 0.5 0.3313805538609367 0.2591332516980321 0.3592106871391672
-9.75975975975976 0.7 0.3 0.5 0.331457399928249 0.259243390890599 0.3593279995991691
-9.73973973973974 0.7 0.3 0.5 0.3315346098856778 0.2593540569768927 0.3594456687991529
-9.71971971971972 0.7 0.3 0.5 0.331612186134949 0.25946525352518 0.3595636958153284
-9.6996996996997 0.7 0.3 0.5 0.3316901310964006 0.259576984132954 0.3596820817251268
-9.67967967967968 0.7 0.3 0.5 0.3317684472091284 0.2596892524271926 0.3598008276071764
-9.65965965965966 0.7 0.3 0.5 0.3318471369311334 0.2598020620646181 0.3599199345412798
-9.63963963963964 0.7 0.3 0.5 0.3319262027394687 0.2599154167319607 0.36003940360839
-9.61961961961962 0.7 0.3 0.5 0.3320056471303883 0.2600293201462222 0.360159235890586
-9.5995995995996 0.7 0.3 0.5 0.3320854726194967 0.2601437760549432 0.3602794324710488
-9.57957957957958 0.7 0.3 0.5 0.3321656817418985 0.2602587882364724 0.3603999944340362
-9.55955955955956 0.7 0.3 0.5 0.3322462770523499 0.2603743605002374 0.3605209228648584
-9.53953953953954 0.7 0.3 0.5 0.3323272611254107 0.2604904966870189 0.3606422188498521
-9.51951951951952 0.7 0.3 0.5 0.3324086365555963 0.2606072006692256 0.3607638834763559
-9.4994994994995 0.7 0.3 0.5 0.3324904059575325 0.2607244763511727 0.360885917832683
-9.47947947947948 0.7 0.3 0.5 0.3325725719661091 0.2608423276693623 0.3610083230080964
-9.45945945945946 0.7 0.3 0.5 0.3326551372366351 0.2609607585927656 0.3611311000927817
-9.43943943943944 0.7 0.3 0.5 0.3327381044449959 0.2610797731231081 0.3612542501778208
-9.41941941941942 0.7 0.3 0.5 0.3328214762878086 0.2611993752951561 0.3613777743551639
-9.3993993993994 0.7 0.3 0.5 0.3329052554825811 0.2613195691770071 0.3615016737176038
-9.37937937937938 0.7 0.3 0.5 0.3329894447678701 0.2614403588703808 0.3616259493587464
-9.35935935935936 0.7 0.3 0.5 0.3330740469034407 0.2615617485109135 0.3617506023729836
-9.33933933933934 0.7 0.3 0.5 0.3331590646704264 0.2616837422684545 0.3618756338554657
-9.31931931931932 0.7 0.3 0.5 0.3332445008714899 0.261806344347365 0.3620010449020714
-9.2992992992993 0.7 0.3 0.5 0.3333303583309855 0.2619295589868191 0.3621268366093797
-9.27927927927928 0.7 0.3 0.5 0.3334166398951208 0.2620533904611072 0.3622530100746406
-9.25925925925926 0.7 0.3 0.5 0.3335033484321209 0.2621778430799427 0.3623795663957456
-9.23923923923924 0.7 0.3 0.5 0.3335904868323913 0.262302921188769 0.3625065066711979
-9.219219219219219 0.7 0.3 0.5 0.3336780580086842 0.2624286291690714 0.3626338320000817
-9.199199199199199 0.7 0.3 0.5 0.3337660648962625 0.2625549714386894 0.3627615434820325
-9.179179179179179 0.7 0.3 0.5 0.3338545104530672 0.2626819524521328 0.3628896422172058
-9.159159159159159 0.7 0.3 0.5 0.3339433976598838 0.2628095767008992 0.3630181293062461
-9.139139139139139 0.7 0.3 0.5 0.3340327295205102 0.2629378487137944 0.3631470058502555
-9.119119119119119 0.7 0.3 0.5 0.3341225090619253 0.2630667730572559 0.3632762729507619
-9.099099099099099 0.7 0.3 0.5 0.3342127393344576 0.2631963543356771 0.363405931709687
-9.079079079079079 0.7 0.3 0.5 0.3343034234119555 0.2633265971917357 0.3635359832293138
-9.059059059059059 0.7 0.3 0.5 0.3343945643919571 0.2634575063067239 0.3636664286122536
-9.039039039039039 0.7 0.3 0.5 0.3344861653958621 0.2635890864008806 0.3637972689614136
-9.019019019019019 0.7 0.3 0.5 0.3345782295691026 0.2637213422337271 0.3639285053799627
-8.998998998998999 0.7 0.3 0.5 0.334670760081316 0.2638542786044041 0.3640601389712986
-8.978978978978979 0.7 0.3 0.5 0.3347637601265179 0.2639879003520124 0.3641921708390126
-8.958958958958959 0.7 0.3 0.5 0.3348572329232752 0.2641222123559547 0.3643246020868568
-8.938938938938939 0.7 0.3 0.5 0.3349511817148808 0.2642572195362814 0.3644574338187079
-8.918918918918919 0.7 0.3 0.5 0.3350456097695276 0.264392926854038 0.3645906671385327
-8.898898898898899 0.7 0.3 0.5 0.3351405203804844 0.2645293393116149 0.3647243031503529
-8.878878878878879 0.7 0.3 0.5 0.3352359168662707 0.2646664619531 0.3648583429582091
-8.858858858858859 0.7 0.3 0.5 0.3353318025708339 0.264804299864634 0.3649927876661248
-8.838838838838839 0.7 0.3 0.5 0.3354281808637255 0.2649428581747681 0.3651276383780698
-8.818818818818819 0.7 0.3 0.5 0.3355250551402781 0.2650821420548237 0.3652628961979238
-8.798798798798799 0.7 0.3 0.5 0.3356224288217834 0.2652221567192554 0.3653985622294392
-8.778778778778779 0.7 0.3 0.5 0.3357203053556703 0.265362907426016 0.3655346375762033
-8.758758758758759 0.7 0.3 0.5 0.3358186882156827 0.2655043994769238 0.3656711233416007
-8.738738738738739 0.7 0.3 0.5 0.3359175809020593 0.2656466382180337 0.3658080206287757
-8.718718718718719 0.7 0.3 0.5 0.3360169869417122 0.2657896290400091 0.3659453305405927
-8.698698698698699 0.7 0.3 0.5 0.3361169098884063 0.2659333773784973 0.3660830541795986
-8.678678678678679 0.7 0.3 0.5 0.3362173533229399 0.2660778887145073 0.3662211926479827
-8.658658658658659 0.7 0.3 0.5 0.3363183208533242 0.2662231685747902 0.3663597470475376
-8.638638638638639 0.7 0.3 0.5 0.3364198161149642 0.2663692225322219 0.3664987184796194
-8.618618618618619 0.7 0.3 0.5 0.3365218427708385 0.2665160562061881 0.366638108045107
-8.598598598598599 0.7 0.3 0.5 0.3366244045116817 0.2666636752629722 0.3667779168443621
-8.578578578578579 0.7 0.3 0.5 0.3367275050561641 0.2668120854161461 0.3669181459771881
-8.558558558558559 0.7 0.3 0.5 0.3368311481510735 0.2669612924269623 0.3670587965427882
-8.538538538538539 0.7 0.3 0.5 0.3369353375714967 0.2671113021047493 0.367199869639725
-8.518518518518519 0.7 0.3 0.5 0.3370400771210006 0.2672621203073096 0.3673413663658772
-8.498498498498499 0.7 0.3 0.5 0.3371453706318145 0.2674137529413199 0.3674832878183981
-8.478478478478479 0.7 0.3 0.5 0.3372512219650105 0.2675662059627337 0.3676256350936729
-8.458458458458459 0.7 0.3 0.5 0.3373576350106864 0.2677194853771863 0.3677684092872748
-8.438438438438439 0.7 0.3 0.5 0.3374646136881461 0.2678735972404029 0.3679116114939228
-8.418418418418419 0.7 0.3 0.5 0.3375721619460821 0.2680285476586083 0.3680552428074368
-8.398398398398399 0.7 0.3 0.5 0.3376802837627564 0.2681843427889395 0.3681993043206945
-8.378378378378379 0.7 0.3 0.5 0.3377889831461823 0.2683409888398607 0.3683437971255857
-8.358358358358359 0.7 0.3 0.5 0.3378982641343047 0.2684984920715804 0.3684887223129686
-8.338338338338339 0.7 0.3 0.5 0.3380081307951818 0.2686568587964715 0.3686340809726242
-8.318318318318319 0.7 0.3 0.5 0.3381185872271659 0.2688160953794931 0.3687798741932102
-8.298298298298299 0.7 0.3 0.5 0.3382296375590828 0.2689762082386151 0.3689261030622158
-8.278278278278279 0.7 0.3 0.5 0.3383412859504133 0.2691372038452452 0.3690727686659152
-8.258258258258259 0.7 0.3 0.5 0.3384535365914722 0.2692990887246577 0.3692198720893205
-8.238238238238239 0.7 0.3 0.5 0.3385663937035877 0.2694618694564256 0.3693674144161355
-8.218218218218219 0.7 0.3 0.5 0.3386798615392803 0.2696255526748536 0.3695153967287075
-8.198198198198199 0.7 0.3 0.5 0.3387939443824418 0.2697901450694147 0.36966382010798
-8.178178178178179 0.7 0.3 0.5 0.3389086465485124 0.2699556533851887 0.3698126856334448
-8.158158158158159 0.7 0.3 0.5 0.3390239723846584 0.2701220844233023 0.3699619943830929
-8.138138138138139 0.7 0.3 0.5 0.3391399262699495 0.2702894450413722 0.3701117474333661
-8.118118118118119 0.7 0.3 0.5 0.3392565126155335 0.27045774215395 0.3702619458591077
-8.098098098098099 0.7 0.3 0.5 0.3393737358648131 0.270626982732969 0.3704125907335131
-8.078078078078079 0.7 0.3 0.5 0.3394916004936192 0.2707971738081946 0.3705636831280797
-8.058058058058059 0.7 0.3 0.5 0.3396101110103855 0.2709683224676745 0.3707152241125568
-8.038038038038039 0.7 0.3 0.5 0.3397292719563212 0.2711404358581926 0.3708672147548943
-8.018018018018019 0.7 0.3 0.5 0.3398490879055824 0.2713135211857247 0.3710196561211928
-7.997997997997998 0.7 0.3 0.5 0.3399695634654434 0.2714875857158963 0.3711725492756514
-7.977977977977978 0.7 0.3 0.5 0.3400907032764671 0.2716626367744415 0.3713258952805161
-7.957957957957958 0.7 0.3 0.5 0.3402125120126727 0.2718386817476653 0.3714796951960277
-7.937937937937938 0.7 0.3 0.5 0.3403349943817042 0.2720157280829066 0.3716339500803699
-7.917917917917918 0.7 0.3 0.5 0.3404581551249968 0.2721937832890034 0.3717886609896155
-7.897897897897898 0.7 0.3 0.5 0.3405819990179414 0.2723728549367607 0.371943828977674
-7.877877877877878 0.7 0.3 0.5 0.340706530870049 0.2725529506594188 0.3720994550962377
-7.857857857857858 0.7 0.3 0.5 0.340831755525113 0.2727340781531247 0.3722555403947275
-7.837837837837838 0.7 0.3 0.5 0.3409576778613701 0.2729162451774041 0.3724120859202398
-7.817817817817818 0.7 0.3 0.5 0.3410843027916595 0.273099459555636 0.3725690927174902
-7.797797797797798 0.7 0.3 0.5 0.3412116352635809 0.2732837291755286 0.3727265618287599
-7.777777777777778 0.7 0.3 0.5 0.3413396802596508 0.2734690619895964 0.3728844942938394
-7.757757757757758 0.7 0.3 0.5 0.3414684427974564 0.2736554660156396 0.3730428911499736
-7.737737737737738 0.7 0.3 0.5 0.3415979279298084 0.2738429493372244 0.3732017534318051
-7.717717717717718 0.7 0.3 0.5 0.3417281407448918 0.2740315201041653 0.3733610821713178
-7.697697697697698 0.7 0.3 0.5 0.3418590863664149 0.2742211865330079 0.3735208783977806
-7.677677677677678 0.7 0.3 0.5 0.3419907699537548 0.2744119569075143 0.37368114313769
-7.657657657657658 0.7 0.3 0.5 0.3421231967021034 0.2746038395791485 0.3738418774147122
-7.637637637637638 0.7 0.3 0.5 0.3422563718426088 0.2747968429675641 0.374003082249626
-7.617617617617618 0.7 0.3 0.5 0.3423903006425156 0.2749909755610925 0.374164758660264
-7.597597597597598 0.7 0.3 0.5 0.342524988405303 0.2751862459172323 0.3743269076614543
-7.577577577577578 0.7 0.3 0.5 0.3426604404708194 0.2753826626631403 0.3744895302649613
-7.557557557557558 0.7 0.3 0.5 0.3427966622154159 0.2755802344961223 0.3746526274794272
-7.537537537537538 0.7 0.3 0.5 0.3429336590520758 0.2757789701841265 0.3748162003103115
-7.517517517517518 0.7 0.3 0.5 0.3430714364305423 0.2759788785662359 0.3749802497598313
-7.497497497497497 0.7 0.3 0.5 0.3432099998374432 0.2761799685531628 0.3751447768269014
-7.477477477477477 0.7 0.3 0.5 0.3433493547964123 0.276382249127744 0.3753097825070731
-7.457457457457457 0.7 0.3 0.5 0.3434895068682087 0.2765857293454349 0.3754752677924736
-7.437437437437437 0.7 0.3 0.5 0.3436304616508322 0.2767904183348069 0.3756412336717445
-7.417417417417417 0.7 0.3 0.5 0.3437722247796357 0.2769963252980429 0.3758076811299799
-7.397397397397397 0.7 0.3 0.5 0.3439148019274345 0.2772034595114342 0.3759746111486648
-7.377377377377377 0.7 0.3 0.5 0.3440581988046124 0.2774118303258777 0.3761420247056125
-7.357357357357357 0.7 0.3 0.5 0.344202421159224 0.2776214471673734 0.3763099227749019
-7.337337337337337 0.7 0.3 0.5 0.3443474747770933 0.2778323195375213 0.3764783063268145
-7.317317317317317 0.7 0.3 0.5 0.3444933654819093 0.2780444570140191 0.3766471763277709
-7.297297297297297 0.7 0.3 0.5 0.3446400991353168 0.2782578692511597 0.3768165337402674
-7.277277277277277 0.7 0.3 0.5 0.3447876816370044 0.278472565980328 0.3769863795228116
-7.257257257257257 0.7 0.3 0.5 0.3449361189247877 0.2786885570104985 0.3771567146298583
-7.237237237237237 0.7 0.3 0.5 0.3450854169746888 0.2789058522287312 0.3773275400117448
-7.217217217217217 0.7 0.3 0.5 0.3452355818010109 0.279124461600668 0.3774988566146257
-7.197197197197197 0.7 0.3 0.5 0.34538661945641 0.2793443951710284 0.3776706653804075
-7.177177177177177 0.7 0.3 0.5 0.3455385360319601 0.2795656630641041 0.3778429672466834
-7.157157157157157 0.7 0.3 0.5 0.345691337657216 0.2797882754842534 0.3780157631466668
-7.137137137137137 0.7 0.3 0.5 0.3458450305002694 0.280012242716394 0.3781890540091252
-7.117117117117117 0.7 0.3 0.5 0.3459996207678017 0.2802375751264952 0.3783628407583138
-7.097097097097097 0.7 0.3 0.5 0.3461551147051307 0.2804642831620693 0.3785371243139082
-7.077077077077077 0.7 0.3 0.5 0.3463115185962531 0.2806923773526607 0.3787119055909374
-7.057057057057057 0.7 0.3 0.5 0.3464688387638816 0.2809218683103348 0.378887185499716
-7.037037037037037 0.7 0.3 0.5 0.3466270815694758 0.2811527667301645 0.379062964945777
-7.017017017017017 0.7 0.3 0.5 0.346786253413269 0.2813850833907153 0.3792392448298028
-6.996996996996997 0.7 0.3 0.5 0.3469463607342883 0.2816188291545286 0.3794160260475571
-6.976976976976977 0.7 0.3 0.5 0.3471074100103694 0.2818540149686037 0.3795933094898165
-6.956956956956957 0.7 0.3 0.5 0.347269407758166 0.2820906518648764 0.379771096042301
-6.936936936936937 0.7 0.3 0.5 0.3474323605331517 0.2823287509606963 0.3799493865856047
-6.916916916916917 0.7 0.3 0.5 0.3475962749296176 0.282568323459302 0.3801281819951263
-6.896896896896897 0.7 0.3 0.5 0.3477611575806621 0.2828093806502929 0.3803074831409994
-6.876876876876877 0.7 0.3 0.5 0.347927015158175 0.2830519339100988 0.3804872908880217
-6.856856856856857 0.7 0.3 0.5 0.3480938543728151 0.283295994702447 0.3806676060955851
-6.836836836836837 0.7 0.3 0.5 0.3482616819739802 0.2835415745788255 0.380848429617605
-6.816816816816817 0.7 0.3 0.5 0.3484305047497713 0.2837886851789441 0.3810297623024484
-6.796796796796797 0.7 0.3 0.5 0.3486003295269491 0.2840373382311913 0.3812116049928638
-6.776776776776776 0.7 0.3 0.5 0.3487711631708833 0.2842875455530881 0.3813939585259085
-6.756756756756756 0.7 0.3 0.5 0.3489430125854946 0.2845393190517386 0.3815768237328779
-6.736736736736736 0.7 0.3 0.5 0.3491158847131893 0.2847926707242754 0.3817602014392323
-6.716716716716716 0.7 0.3 0.5 0.3492897865347863 0.2850476126583025 0.3819440924645253
-6.696696696696696 0.7 0.3 0.5 0.3494647250694357 0.285304157032333 0.382128497622331
-6.676676676676676 0.7 0.3 0.5 0.3496407073745302 0.2855623161162225 0.3823134177201711
-6.656656656656656 0.7 0.3 0.5 0.3498177405456075 0.2858221022715983 0.3824988535594416
-6.636636636636636 0.7 0.3 0.5 0.349995831716245 0.2860835279522837 0.38268480593534
-6.616616616616616 0.7 0.3 0.5 0.3501749880579456 0.2863466057047167 0.382871275636791
-6.596596596596596 0.7 0.3 0.5 0.350355216780015 0.2866113481683641 0.3830582634463734
-6.576576576576576 0.7 0.3 0.5 0.35053652512943 0.2868777680761304 0.3832457701402455
-6.556556556556556 0.7 0.3 0.5 0.3507189203906978 0.2871458782547597 0.3834337964880711
-6.536536536536536 0.7 0.3 0.5 0.3509024098857064 0.2874156916252339 0.3836223432529449
-6.516516516516516 0.7 0.3 0.5 0.3510870009735647 0.2876872212031629 0.3838114111913178
-6.496496496496496 0.7 0.3 0.5 0.3512727010504345 0.2879604800991689 0.3840010010529221
-6.476476476476476 0.7 0.3 0.5 0.3514595175493511 0.2882354815192654 0.3841911135806959
-6.456456456456456 0.7 0.3 0.5 0.3516474579400354 0.288512238765228 0.3843817495107086
-6.436436436436436 0.7 0.3 0.5 0.3518365297286946 0.2887907652349583 0.3845729095720843
-6.416416416416416 0.7 0.3 0.5 0.3520267404578137 0.2890710744228416 0.384764594486927
-6.396396396396396 0.7 0.3 0.5 0.3522180977059357 0.2893531799200961 0.3849568049702438
-6.376376376376376 0.7 0.3 0.5 0.3524106090874319 0.2896370954151147 0.3851495417298694
-6.356356356356356 0.7 0.3 0.5 0.3526042822522603 0.2899228346937988 0.3853428054663899
-6.336336336336336 0.7 0.3 0.5 0.3527991248857137 0.2902104116398834 0.3855365968730653
-6.316316316316316 0.7 0.3 0.5 0.3529951447081563 0.2904998402352547 0.385730916635754
-6.296296296296296 0.7 0.3 0.5 0.353192349474749 0.2907911345602578 0.3859257654328354
-6.276276276276276 0.7 0.3 0.5 0.3533907469751625 0.2910843087939955 0.3861211439351329
-6.256256256256256 0.7 0.3 0.5 0.3535903450332794 0.2913793772146185 0.3863170528058367
-6.236236236236236 0.7 0.3 0.5 0.3537911515068833 0.291676354199605 0.3865134927004271
-6.216216216216216 0.7 0.3 0.5 0.3539931742873366 0.2919752542260307 0.3867104642665958
-6.196196196196196 0.7 0.3 0.5 0.3541964212992447 0.292276091870829 0.3869079681441694
-6.176176176176176 0.7 0.3 0.5 0.354400900500109 0.2925788818110397 0.3871060049650316
-6.156156156156156 0.7 0.3 0.5 0.3546066198799653 0.2928836388240482 0.3873045753530443
-6.136136136136136 0.7 0.3 0.5 0.3548135874610112 0.2931903777878119 0.3875036799239709
-6.116116116116116 0.7 0.3 0.5 0.3550218112972178 0.293499113681077 0.3877033192853974
-6.096096096096096 0.7 0.3 0.5 0.3552312994739301 0.2938098615835812 0.3879034940366542
-6.076076076076076 0.7 0.3 0.5 0.3554420601074527 0.2941226366762474 0.3881042047687379
-6.056056056056056 0.7 0.3 0.5 0.3556541013446213 0.2944374542413612 0.388305452064233
-6.036036036036036 0.7 0.3 0.5 0.3558674313623605 0.2947543296627395 0.388507236497233
-6.016016016016016 0.7 0.3 0.5 0.3560820583672282 0.2950732784258828 0.3887095586332621
-5.995995995995996 0.7 0.3 0.5 0.3562979905949432 0.2953943161181161 0.3889124190291959
-5.975975975975976 0.7 0.3 0.5 0.3565152363099007 0.2957174584287149 0.3891158182331836
-5.955955955955956 0.7 0.3 0.5 0.3567338038046705 0.2960427211490178 0.3893197567845678
-5.935935935935936 0.7 0.3 0.5 0.3569537013994821 0.2963701201725238 0.3895242352138067
-5.915915915915916 0.7 0.3 0.5 0.3571749374416928 0.2966996714949757 0.3897292540423943
-5.895895895895896 0.7 0.3 0.5 0.3573975203052411 0.2970313912144273 0.3899348137827819
-5.875875875875876 0.7 0.3 0.5 0.3576214583900841 0.2973652955312955 0.3901409149382985
-5.855855855855856 0.7 0.3 0.5 0.3578467601216192 0.2977014007483967 0.3903475580030717
-5.835835835835836 0.7 0.3 0.5 0.3580734339500889 0.298039723270966 0.390554743461949
-5.815815815815816 0.7 0.3 0.5 0.3583014883499695 0.2983802796066603 0.3907624717904177
-5.795795795795796 0.7 0.3 0.5 0.3585309318193439 0.2987230863655446 0.3909707434545265
-5.775775775775776 0.7 0.3 0.5 0.3587617728792564 0.2990681602600592 0.3911795589108059
-5.755755755755755 0.7 0.3 0.5 0.3589940200730511 0.2994155181049707 0.3913889186061882
-5.735735735735735 0.7 0.3 0.5 0.359227681965693 0.2997651768173042 0.3915988229779299
-5.715715715715715 0.7 0.3 0.5 0.3594627671430717 0.3001171534162556 0.3918092724535305
-5.695695695695695 0.7 0.3 0.5 0.3596992842112872 0.300471465023086 0.3920202674506544
-5.675675675675675 0.7 0.3 0.5 0.3599372417959176 0.3008281288609966 0.3922318083770516
-5.655655655655655 0.7 0.3 0.5 0.3601766485412701 0.3011871622549821 0.392443895630478
-5.635635635635635 0.7 0.3 0.5 0.3604175131096118 0.3015485826316653 0.3926565295986162
-5.615615615615615 0.7 0.3 0.5 0.3606598441803832 0.30191240751911 0.3928697106589971
-5.595595595595595 0.7 0.3 0.5 0.3609036504493928 0.3022786545466121 0.3930834391789198
-5.575575575575575 0.7 0.3 0.5 0.3611489406279932 0.3026473414444701 0.3932977155153733
-5.555555555555555 0.7 0.3 0.5 0.3613957234422372 0.3030184860437326 0.3935125400149571
-5.535535535535535 0.7 0.3 0.5 0.3616440076320158 0.3033921062759229 0.3937279130138024
-5.515515515515515 0.7 0.3 0.5 0.3618938019501753 0.303768220172741 0.3939438348374932
-5.495495495495495 0.7 0.3 0.5 0.3621451151616169 0.3041468458657419 0.3941603058009875
-5.475475475475475 0.7 0.3 0.5 0.362397956042374 0.3045280015859895 0.394377326208539
-5.455455455455455 0.7 0.3 0.5 0.3626523333786717 0.3049117056636865 0.394594896353618
-5.435435435435435 0.7 0.3 0.5 0.3629082559659646 0.305297976527778 0.3948130165188334
-5.415415415415415 0.7 0.3 0.5 0.363165732607955 0.3056868327055316 0.3950316869758537
-5.395395395395395 0.7 0.3 0.5 0.3634247721155905 0.3060782928220896 0.3952509079853299
-5.375375375375375 0.7 0.3 0.5 0.3636853833060407 0.3064723755999962 0.395470679796816
-5.355355355355355 0.7 0.3 0.5 0.3639475750016529 0.3068690998586964 0.3956910026486924
-5.335335335335335 0.7 0.3 0.5 0.3642113560288876 0.3072684845140081 0.3959118767680873
-5.315315315315315 0.7 0.3 0.5 0.3644767352172317 0.3076705485775668 0.3961333023707988
-5.295295295295295 0.7 0.3 0.5 0.3647437213980911 0.3080753111562409 0.3963552796612186
-5.275275275275275 0.7 0.3 0.5 0.365012323403662 0.308482791451518 0.3965778088322536
-5.255255255255255 0.7 0.3 0.5 0.3652825500657791 0.3088930087588623 0.3968008900652492
-5.235235235235235 0.7 0.3 0.5 0.3655544102147446 0.3093059824670419 0.3970245235299121
-5.215215215215215 0.7 0.3 0.5 0.3658279126781325 0.3097217320574254 0.3972487093842342
-5.195195195195195 0.7 0.3 0.5 0.3661030662795731 0.3101402771032469 0.3974734477744152
-5.175175175175175 0.7 0.3 0.5 0.3663798798375138 0.3105616372688409 0.3976987388347874
-5.155155155155155 0.7 0.3 0.5 0.3666583621639587 0.3109858323088435 0.3979245826877382
-5.135135135135135 0.7 0.3 0.5 0.3669385220631849 0.3114128820673618 0.3981509794436356
-5.115115115115115 0.7 0.3 0.5 0.3672203683304373 0.3118428064771107 0.3983779292007518
-5.095095095095095 0.7 0.3 0.5 0.3675039097505995 0.3122756255585142 0.3986054320451878
-5.075075075075075 0.7 0.3 0.5 0.3677891550968438 0.3127113594187748 0.3988334880507992
-5.055055055055055 0.7 0.3 0.5 0.3680761131292556 0.3131500282509063 0.39906209727912
-5.035035035035035 0.7 0.3 0.5 0.3683647925934389 0.3135916523327325 0.3992912597792893
-5.015015015015015 0.7 0.3 0.5 0.3686552022190948 0.314036252025849 0.3995209755879762
-4.994994994994995 0.7 0.3 0.5 0.3689473507185798 0.3144838477745499 0.3997512447293062
-4.974974974974975 0.7 0.3 0.5 0.3692412467854397 0.3149344601047163 0.3999820672147877
-4.954954954954955 0.7 0.3 0.5 0.3695368990929209 0.3153881096226688 0.4002134430432381
-4.934934934934935 0.7 0.3 0.5 0.3698343162924582 0.3158448170139802 0.4004453722007115
-4.914914914914915 0.7 0.3 0.5 0.3701335070121397 0.3163046030422516 0.400677854660425
-4.894894894894895 0.7 0.3 0.5 0.370434479855148 0.3167674885478476 0.4009108903826877
-4.874874874874875 0.7 0.3 0.5 0.3707372433981792 0.317233494446594 0.4011444793148271
-4.854854854854855 0.7 0.3 0.5 0.3710418061898371 0.3177026417284325 0.4013786213911191
-4.834834834834835 0.7 0.3 0.5 0.3713481767490057 0.3181749514560382 0.4016133165327154
-4.814814814814815 0.7 0.3 0.5 0.3716563635631971 0.3186504447633923 0.4018485646475733
-4.794794794794795 0.7 0.3 0.5 0.3719663750868773 0.3191291428543156 0.4020843656303855
-4.774774774774775 0.7 0.3 0.5 0.3722782197397679 0.3196110670009589 0.4023207193625086
-4.754754754754755 0.7 0.3 0.5 0.3725919059051256 0.3200962385422502 0.402557625711895
-4.734734734734735 0.7 0.3 0.5 0.3729074419279972 0.3205846788822985 0.4027950845330229
-4.714714714714715 0.7 0.3 0.5 0.3732248361134534 0.3210764094887545 0.4030330956668273
-4.694694694694695 0.7 0.3 0.5 0.3735440967247975 0.3215714518911263 0.4032716589406317
-4.674674674674675 0.7 0.3 0.5 0.3738652319817535 0.3220698276790495 0.4035107741680808
-4.654654654654655 0.7 0.3 0.5 0.3741882500586294 0.3225715585005133 0.4037504411490715
-4.634634634634635 0.7 0.3 0.5 0.3745131590824589 0.3230766660600392 0.4039906596696876
-4.614614614614615 0.7 0.3 0.5 0.3748399671311202 0.3235851721168143 0.4042314295021318
-4.594594594594595 0.7 0.3 0.5 0.3751686822314327 0.3240970984827763 0.4044727504046602
-4.574574574574575 0.7 0.3 0.5 0.3754993123572308 0.3246124670206524 0.4047146221215174
-4.554554554554555 0.7 0.3 0.5 0.3758318654274159 0.325131299641949 0.4049570443828696
-4.534534534534535 0.7 0.3 0.5 0.3761663493039865 0.3256536183048938 0.4052000169047418
-4.514514514514515 0.7 0.3 0.5 0.3765027717900468 0.3261794450123278 0.4054435393889531
-4.494494494494495 0.7 0.3 0.5 0.3768411406277926 0.3267088018095491 0.4056876115230528
-4.474474474474475 0.7 0.3 0.5 0.3771814634964771 0.3272417107821057 0.4059322329802579
-4.454454454454455 0.7 0.3 0.5 0.3775237480103545 0.3277781940535385 0.4061774034193908
-4.434434434434435 0.7 0.3 0.5 0.3778680017166038 0.328318273783073 0.4064231224848167
-4.414414414414415 0.7 0.3 0.5 0.3782142320932308 0.3288619721632596 0.4066693898063833
-4.394394394394395 0.7 0.3 0.5 0.3785624465469501 0.329409311417563 0.4069162049993593
-4.374374374374375 0.7 0.3 0.5 0.3789126524110478 0.3299603137978982 0.4071635676643747
-4.354354354354355 0.7 0.3 0.5 0.3792648569432221 0.3305150015821145 0.4074114773873612
-4.334334334334335 0.7 0.3 0.5 0.3796190673234079 0.3310733970714266 0.4076599337394933
-4.314314314314315 0.7 0.3 0.5 0.3799752906515788 0.3316355225877917 0.4079089362771301
-4.294294294294295 0.7 0.3 0.5 0.3803335339455317 0.3322014004712333 0.4081584845417573
-4.274274274274275 0.7 0.3 0.5 0.3806938041386537 0.3327710530771099 0.408408578059931
-4.254254254254255 0.7 0.3 0.5 0.3810561080776697 0.3333445027733309 0.4086592163432206
-4.234234234234235 0.7 0.3 0.5 0.3814204525203719 0.3339217719375154 0.4089103988881533
-4.214214214214214 0.7 0.3 0.5 0.3817868441333342 0.334502882954097 0.4091621251761593
-4.194194194194194 0.7 0.3 0.5 0.382155289489607 0.3350878582113724 0.4094143946735176
-4.174174174174174 0.7 0.3 0.5 0.3825257950663972 0.3356767200984953 0.4096672068313015
-4.154154154154154 0.7 0.3 0.5 0.3828983672427324 0.3362694910024118 0.4099205610853272
-4.134134134134134 0.7 0.3 0.5 0.3832730122971076 0.3368661933047417 0.4101744568560999
-4.114114114114114 0.7 0.3 0.5 0.38364973640512 0.3374668493786007 0.4104288935487634
-4.094094094094094 0.7 0.3 0.5 0.3840285456370864 0.3380714815853683 0.4106838705530492
-4.074074074074074 0.7 0.3 0.5 0.3844094459556476 0.3386801122713953 0.4109393872432264
-4.054054054054054 0.7 0.3 0.5 0.384792443213361 0.3392927637646563 0.4111954429780518
-4.034034034034034 0.7 0.3 0.5 0.3851775431502769 0.3399094583713438 0.4114520371007225
-4.014014014014014 0.7 0.3 0.5 0.3855647513915063 0.340530218372403 0.4117091689388274
-3.993993993993994 0.7 0.3 0.5 0.3859540734447738 0.3411550660200112 0.4119668378043005
-3.973973973973974 0.7 0.3 0.5 0.3863455146979614 0.341784023533996 0.4122250429933744
-3.953953953953954 0.7 0.3 0.5 0.3867390804166416 0.3424171130981986 0.4124837837865358
-3.933933933933934 0.7 0.3 0.5 0.3871347757415993 0.343054356856775 0.4127430594484799
-3.913913913913914 0.7 0.3 0.5 0.3875326056863467 0.3436957769104418 0.4130028692280674
-3.893893893893894 0.7 0.3 0.5 0.3879325751346283 0.3443413953126621 0.4132632123582812
-3.873873873873874 0.7 0.3 0.5 0.3883346888379179 0.344991234065772 0.4135240880561843
-3.853853853853854 0.7 0.3 0.5 0.3887389514129104 0.3456453151170505 0.4137854955228791
-3.833833833833834 0.7 0.3 0.5 0.3891453673390058 0.3463036603547292 0.4140474339434665
-3.813813813813814 0.7 0.3 0.5 0.3895539409557874 0.3469662916039442 0.4143099024870066
-3.793793793793794 0.7 0.3 0.5 0.3899646764604972 0.3476332306226292 0.4145729003064798
-3.773773773773774 0.7 0.3 0.5 0.3903775779055048 0.3483044990973506 0.4148364265387496
-3.753753753753754 0.7 0.3 0.5 0.3907926491957759 0.3489801186390837 0.4151004803045257
-3.733733733733734 0.7 0.3 0.5 0.3912098940863364 0.3496601107789316 0.415365060708327
-3.713713713713714 0.7 0.3 0.5 0.3916293161797358 0.3503444969637853 0.4156301668384484
-3.693693693693694 0.7 0.3 0.5 0.3920509189235105 0.3510332985519267 0.4158957977669251
-3.673673673673674 0.7 0.3 0.5 0.3924747056076469 0.3517265368085738 0.4161619525495002
-3.653653653653654 0.7 0.3 0.5 0.3929006793620457 0.3524242329013685 0.4164286302255922
-3.633633633633634 0.7 0.3 0.5 0.3933288431539888 0.3531264078958074 0.4166958298182641
-3.613613613613614 0.7 0.3 0.5 0.3937591997856088 0.3538330827506169 0.4169635503341926
-3.593593593593594 0.7 0.3 0.5 0.3941917518913631 0.3545442783130703 0.4172317907636391
-3.573573573573573 0.7 0.3 0.5 0.3946265019355122 0.3552600153142503 0.4175005500804209
-3.553553553553553 0.7 0.3 0.5 0.395063452209605 0.3559803143642556 0.4177698272418841
-3.533533533533533 0.7 0.3 0.5 0.3955026048299705 0.3567051959473521 0.4180396211888773
-3.513513513513513 0.7 0.3 0.5 0.3959439617352172 0.3574346804170705 0.4183099308457261
-3.493493493493493 0.7 0.3 0.5 0.3963875246837425 0.3581687879912487 0.4185807551202085
-3.473473473473473 0.7 0.3 0.5 0.3968332952512517 0.3589075387470215 0.418852092903532
-3.453453453453453 0.7 0.3 0.5 0.397281274828288 0.3596509526157566 0.4191239430703105
-3.433433433433433 0.7 0.3 0.5 0.397731464617775 0.3603990493779395 0.4193963044785438
-3.413413413413413 0.7 0.3 0.5 0.3981838656325727 0.361151848658006 0.4196691759695967
-3.393393393393393 0.7 0.3 0.5 0.3986384786930475 0.3619093699191236 0.4199425563681802
-3.373373373373373 0.7 0.3 0.5 0.3990953044246581 0.3626716324579232 0.4202164444823332
-3.353353353353353 0.7 0.3 0.5 0.3995543432555582 0.3634386553991815 0.4204908391034053
-3.333333333333333 0.7 0.3 0.5 0.4000155954142169 0.3642104576904544 0.4207657390060409
-3.313313313313313 0.7 0.3 0.5 0.400479060927058 0.3649870580966629 0.4210411429481643
-3.293293293293293 0.7 0.3 0.5 0.4009447396161198 0.3657684751946319 0.4213170496709657
-3.273273273273273 0.7 0.3 0.5 0.4014126310967356 0.366554727367584 0.4215934578988881
-3.253253253253253 0.7 0.3 0.5 0.401882734775238 0.3673458327995872 0.4218703663396174
-3.233233233233233 0.7 0.3 0.5 0.4023550498466856 0.3681418094699594 0.4221477736840694
-3.213213213213213 0.7 0.3 0.5 0.4028295752926155 0.3689426751476305 0.4224256786063817
-3.193193193193193 0.7 0.3 0.5 0.4033063098788212 0.369748447385461 0.4227040797639058
-3.173173173173173 0.7 0.3 0.5 0.4037852521531597 0.3705591435145227 0.4229829757971989
-3.153153153153153 0.7 0.3 0.5 0.4042664004433845 0.3713747806383375 0.4232623653300188
-3.133133133133133 0.7 0.3 0.5 0.4047497528550109 0.37219537562708 0.4235422469693184
-3.113113113113113 0.7 0.3 0.5 0.405235307269211 0.3730209451117413 0.4238226193052426
-3.093093093093093 0.7 0.3 0.5 0.405723061340742 0.373851505478259 0.4241034809111246
-3.073073073073073 0.7 0.3 0.5 0.4062130124959073 0.374687072861612 0.4243848303434866
-3.053053053053053 0.7 0.3 0.5 0.4067051579305535 0.3755276631398834 0.4246666661420371
-3.033033033033033 0.7 0.3 0.5 0.4071994946081016 0.3763732919282901 0.424948986829674
-3.013013013013013 0.7 0.3 0.5 0.4076960192576191 0.3772239745731853 0.4252317909124851
-2.992992992992993 0.7 0.3 0.5 0.4081947283719268 0.3780797261460303 0.4255150768797528
-2.972972972972973 0.7 0.3 0.5 0.4086956182057482 0.3789405614373407 0.4257988432039581
-2.952952952952953 0.7 0.3 0.5 0.4091986847738999 0.3798064949506079 0.4260830883407856
-2.932932932932933 0.7 0.3 0.5 0.4097039238495227 0.3806775408961963 0.426367810729132
-2.912912912912913 0.7 0.3 0.5 0.4102113309623594 0.3815537131852186 0.4266530087911131
-2.892892892892893 0.7 0.3 0.5 0.4107209013970743 0.3824350254233927 0.4269386809320734
-2.872872872872873 0.7 0.3 0.5 0.411232630191622 0.3833214909048787 0.4272248255405975
-2.852852852852853 0.7 0.3 0.5 0.4117465121356619 0.3842131226061005 0.4275114409885204
-2.832832832832833 0.7 0.3 0.5 0.4122625417690221 0.3851099331795532 0.4277985256309426
-2.812812812812813 0.7 0.3 0.5 0.4127807133802128 0.3860119349475977 0.4280860778062425
-2.792792792792793 0.7 0.3 0.5 0.413301021004993 0.3869191398962447 0.4283740958360932
-2.772772772772773 0.7 0.3 0.5 0.4138234584249862 0.3878315596689305 0.4286625780254791
-2.752752752752753 0.7 0.3 0.5 0.4143480191663531 0.3887492055602869 0.4289515226627132
-2.732732732732733 0.7 0.3 0.5 0.4148746964985183 0.3896720885099058 0.4292409280194582
-2.712712712712713 0.7 0.3 0.5 0.4154034834329511 0.3906002190961031 0.4295307923507448
-2.692692692692693 0.7 0.3 0.5 0.4159343727220075 0.391533607529681 0.4298211138949952
-2.672672672672673 0.7 0.3 0.5 0.4164673568578269 0.3924722636476948 0.4301118908740463
-2.652652652652653 0.7 0.3 0.5 0.4170024280712914 0.3934161969072227 0.4304031214931728
-2.632632632632633 0.7 0.3 0.5 0.4175395783310437 0.3943654163791428 0.430694803941114
-2.612612612612613 0.7 0.3 0.5 0.418078799342569 0.3953199307419207 0.4309869363901006
-2.592592592592593 0.7 0.3 0.5 0.4186200825473379 0.396279748275407 0.431279516995882
-2.572572572572573 0.7 0.3 0.5 0.4191634191220148 0.3972448768546511 0.4315725438977577
-2.552552552552553 0.7 0.3 0.5 0.4197087999777318 0.3982153239437288 0.4318660152186067
-2.532532532532533 0.7 0.3 0.5 0.4202562157594277 0.3991910965895936 0.4321599290649191
-2.512512512512513 0.7 0.3 0.5 0.4208056568452555 0.4001722014159442 0.4324542835268312
-2.492492492492492 0.7 0.3 0.5 0.4213571133460571 0.4011586446171221 0.4327490766781598
-2.472472472472472 0.7 0.3 0.5 0.4219105751049086 0.402150431952031 0.4330443065764364
-2.452452452452452 0.7 0.3 0.5 0.4224660316967352 0.4031475687380896 0.433339971262947
-2.432432432432432 0.7 0.3 0.5 0.4230234724279971 0.4041500598452156 0.4336360687627694
-2.412412412412412 0.7 0.3 0.5 0.4235828863364487 0.4051579096898436 0.4339325970848127
-2.392392392392392 0.7 0.3 0.5 0.4241442621909687 0.4061711222289836 0.4342295542218603
-2.372372372372372 0.7 0.3 0.5 0.4247075884914679 0.4071897009543167 0.4345269381506097
-2.352352352352352 0.7 0.3 0.5 0.4252728534688668 0.4082136488863374 0.4348247468317188
-2.332332332332332 0.7 0.3 0.5 0.4258400450851536 0.4092429685685404 0.4351229782098511
-2.312312312312312 0.7 0.3 0.5 0.4264091510335142 0.4102776620616576 0.4354216302137188
-2.292292292292292 0.7 0.3 0.5 0.4269801587385439 0.4113177309379459 0.4357207007561353
-2.272272272272272 0.7 0.3 0.5 0.4275530553565322 0.4123631762755316 0.4360201877340604
-2.252252252252252 0.7 0.3 0.5 0.4281278277758294 0.4134139986528123 0.436320089028654
-2.232232232232232 0.7 0.3 0.5 0.4287044626172907 0.4144701981429175 0.4366204025053235
-2.212212212212212 0.7 0.3 0.5 0.4292829462348007 0.4155317743082387 0.4369211260137814
-2.192192192192192 0.7 0.3 0.5 0.4298632647158781 0.4165987261950181 0.4372222573880966
-2.172172172172172 0.7 0.3 0.5 0.4304454038823606 0.4176710523280172 0.4375237944467523
-2.152152152152152 0.7 0.3 0.5 0.4310293492911714 0.4187487507052484 0.4378257349927002
-2.132132132132132 0.7 0.3 0.5 0.4316150862351686 0.4198318187927896 0.4381280768134209
-2.112112112112112 0.7 0.3 0.5 0.4322025997440747 0.4209202535196755 0.4384308176809829
-2.092092092092092 0.7 0.3 0.5 0.4327918745854897 0.4220140512728713 0.4387339553521032
-2.072072072072072 0.7 0.3 0.5 0.4333828952659883 0.4231132078923294 0.4390374875682117
-2.052052052052052 0.7 0.3 0.5 0.433975646032297 0.4242177186661388 0.439341412055508
-2.032032032032032 0.7 0.3 0.5 0.4345701108725576 0.4253275783257622 0.4396457265250344
-2.012012012012012 0.7 0.3 0.5 0.4351662735176741 0.4264427810413671 0.4399504286727404
-1.991991991991991 0.7 0.3 0.5 0.4357641174427423 0.4275633204172591 0.4402555161795428
-1.971971971971971 0.7 0.3 0.5 0.4363636258685614 0.4286891894874108 0.4405609867114044
-1.951951951951951 0.7 0.3 0.5 0.4369647817632349 0.4298203807110949 0.4408668379193965
-1.931931931931931 0.7 0.3 0.5 0.4375675678438494 0.4309568859686273 0.441173067439776
-1.911911911911911 0.7 0.3 0.5 0.4381719665782427 0.4320986965572176 0.4414796728940509
-1.891891891891891 0.7 0.3 0.5 0.438777960186852 0.4332458031869304 0.441786651889062
-1.871871871871871 0.7 0.3 0.5 0.439385530644648 0.434398195976767 0.4420940020170541
-1.851851851851851 0.7 0.3 0.5 0.4399946596831504 0.4355558644508622 0.4424017208557519
-1.831831831831831 0.7 0.3 0.5 0.4406053287925317 0.4367187975348037 0.4427098059684349
-1.811811811811811 0.7 0.3 0.5 0.4412175192237934 0.4378869835520771 0.4430182549040267
-1.791791791791791 0.7 0.3 0.5 0.4418312119910422 0.4390604102206414 0.4433270651971601
-1.771771771771771 0.7 0.3 0.5 0.4424463878738321 0.4402390646496263 0.4436362343682809
-1.751751751751751 0.7 0.3 0.5 0.4430630274195952 0.4414229333361698 0.4439457599237014
-1.731731731731731 0.7 0.3 0.5 0.4436811109461652 0.4426120021623951 0.4442556393557044
-1.711711711711711 0.7 0.3 0.5 0.4443006185443503 0.4438062563925177 0.4445658701426247
-1.691691691691691 0.7 0.3 0.5 0.4449215300806412 0.4450056806701234 0.4448764497489087
-1.671671671671671 0.7 0.3 0.5 0.4455438251998846 0.4462102590154742 0.4451873756253546
-1.651651651651651 0.7 0.3 0.5 0.4461674833282563 0.4474199748232245 0.4454986452088859
-1.631631631631631 0.7 0.3 0.5 0.4467924836760551 0.4486348108599469 0.4458102559229363
-1.611611611611611 0.7 0.3 0.5 0.4474188052407306 0.4498547492620807 0.4461222051774295
-1.591591591591591 0.7 0.3 0.5 0.4480464268099514 0.4510797715339021 0.4464344903688628
-1.571571571571571 0.7 0.3 0.5 0.4486753269647605 0.4523098585456911 0.4467471088804248
-1.551551551551551 0.7 0.3 0.5 0.4493054840827738 0.4535449905320603 0.4470600580820795
-1.531531531531531 0.7 0.3 0.5 0.4499368763414873 0.4547851470904307 0.4473733353306629
-1.511511511511511 0.7 0.3 0.5 0.4505694817216426 0.4560303071796903 0.4476869379699869
-1.491491491491491 0.7 0.3 0.5 0.4512032780106626 0.4572804491190068 0.4480008633309288
-1.471471471471471 0.7 0.3 0.5 0.4518382428061653 0.4585355505868198 0.4483151087315387
-1.451451451451451 0.7 0.3 0.5 0.4524743535195449 0.4597955886199941 0.4486296714771373
-1.431431431431431 0.7 0.3 0.5 0.453111587379624 0.4610605396131603 0.4489445488604196
-1.411411411411411 0.7 0.3 0.5 0.4537499214363678 0.4623303793182203 0.4492597381615552
-1.391391391391391 0.7 0.3 0.5 0.4543893325646735 0.4636050828440339 0.4495752366482935
-1.371371371371371 0.7 0.3 0.5 0.455029797468218 0.4648846246562891 0.4498910415760746
-1.351351351351351 0.7 0.3 0.5 0.4556712926833754 0.4661689785775499 0.4502071501881316
-1.331331331331331 0.7 0.3 0.5 0.4563137945831908 0.4674581177874883 0.4505235597155964
-1.311311311311311 0.7 0.3 0.5 0.4569572793814181 0.4687520148233025 0.4508402673776127
-1.291291291291291 0.7 0.3 0.5 0.4576017231366238 0.470050641580323 0.4511572703814457
-1.271271271271271 0.7 0.3 0.5 0.4582471017563373 0.4713539693128014 0.4514745659225904
-1.251251251251251 0.7 0.3 0.5 0.4588933910012668 0.4726619686348967 0.4517921511848869
-1.231231231231231 0.7 0.3 0.5 0.4595405664895645 0.4739746095218462 0.4521100233406339
-1.211211211211211 0.7 0.3 0.5 0.4601886037011538 0.4752918613113303 0.4524281795507
-1.191191191191191 0.7 0.3 0.5 0.4608374779820971 0.476613692705034 0.4527466169646423
-1.171171171171171 0.7 0.3 0.5 0.4614871645490218 0.477940071770396 0.4530653327208233
-1.151151151151151 0.7 0.3 0.5 0.4621376384935916 0.4792709659425607 0.4533843239465243
-1.131131131131131 0.7 0.3 0.5 0.4627888747870273 0.48060634202652 0.4537035877580688
-1.111111111111111 0.7 0.3 0.5 0.463440848284668 0.4819461661994555 0.4540231212609401
-1.091091091091091 0.7 0.3 0.5 0.4640935337305777 0.4832904040132782 0.4543429215499017
-1.071071071071071 0.7 0.3 0.5 0.4647469057621948 0.4846390203973634 0.4546629857091204
-1.051051051051051 0.7 0.3 0.5 0.4654009389150187 0.4859919796614882 0.4549833108122876
-1.031031031031031 0.7 0.3 0.5 0.4660556076273327 0.4873492454989652 0.4553038939227428
-1.011011011011011 0.7 0.3 0.5 0.466710886244969 0.4887107809899748 0.4556247320936002
-0.9909909909909906 0.7 0.3 0.5 0.4673667490260953 0.490076548605099 0.4559458223678718
-0.9709709709709706 0.7 0.3 0.5 0.4680231701460482 0.4914465102090539 0.4562671617785953
-0.9509509509509506 0.7 0.3 0.5 0.4686801237021809 0.4928206270646188 0.4565887473489618
-0.9309309309309306 0.7 0.3 0.5 0.4693375837187541 0.4941988598367674 0.4569105760924443
-0.9109109109109106 0.7 0.3 0.5 0.469995524151832 0.4955811685969966 0.4572326450129255
-0.8908908908908906 0.7 0.3 0.5 0.4706539188942317 0.4969675128278519 0.4575549511048294
-0.8708708708708706 0.7 0.3 0.5 0.4713127417804515 0.4983578514276531 0.457877491353252
-0.8508508508508505 0.7 0.3 0.5 0.4719719665916765 0.4997521427154146 0.4582002627340925
-0.8308308308308305 0.7 0.3 0.5 0.4726315670607427 0.5011503444359637 0.4585232622141893
-0.8108108108108105 0.7 0.3 0.5 0.4732915168771478 0.5025524137652526 0.4588464867514485
-0.7907907907907905 0.7 0.3 0.5 0.4739517896920678 0.5039583073158653 0.4591699332949827
-0.7707707707707705 0.7 0.3 0.5 0.4746123591234017 0.50536798114272 0.4594935987852444
-0.7507507507507505 0.7 0.3 0.5 0.4752731987607953 0.5067813907489578 0.4598174801541632
-0.7307307307307305 0.7 0.3 0.5 0.4759342821706871 0.5081984910920289 0.4601415743252821
-0.7107107107107105 0.7 0.3 0.5 0.4765955829013618 0.5096192365899623 0.4604658782138944
-0.6906906906906904 0.7 0.3 0.5 0.4772570744880026 0.5110435811278268 0.4607903887271841
-0.6706706706706704 0.7 0.3 0.5 0.4779187304577425 0.5124714780643744 0.4611151027643642
-0.6506506506506504 0.7 0.3 0.5 0.4785805243347158 0.5139028802388719 0.4614400172168166
-0.6306306306306304 0.7 0.3 0.5 0.4792424296451041 0.5153377399781115 0.461765128968232
-0.6106106106106104 0.7 0.3 0.5 0.4799044199221809 0.5167760091036022 0.4620904348947547
-0.5905905905905904 0.7 0.3 0.5 0.4805664687113389 0.5182176389389395 0.4624159318651201
-0.5705705705705704 0.7 0.3 0.5 0.4812285495751186 0.5196625803173508 0.462741616740802
-0.5505505505505504 0.7 0.3 0.5 0.4818906360982167 0.5211107835894142 0.4630674863761516
-0.5305305305305303 0.7 0.3 0.5 0.4825527018924807 0.5225621986309483 0.4633935376185473
-0.5105105105105103 0.7 0.3 0.5 0.4832147206018919 0.5240167748510687 0.4637197673085334
-0.4904904904904903 0.7 0.3 0.5 0.4838766659075248 0.5254744612004122 0.4640461722799692
-0.4704704704704703 0.7 0.3 0.5 0.4845385115324881 0.5269352061795232 0.4643727493601776
-0.4504504504504503 0.7 0.3 0.5 0.485200231246844 0.5283989578473992 0.4646994953700837
-0.4304304304304303 0.7 0.3 0.5 0.4858617988725014 0.5298656638301933 0.4650264071243705
-0.4104104104104103 0.7 0.3 0.5 0.4865231882880832 0.5313352713300721 0.4653534814316241
-0.3903903903903903 0.7 0.3 0.5 0.4871843734337655 0.5328077271342212 0.4656807150944771
-0.3703703703703702 0.7 0.3 0.5 0.4878453283160853 0.5342829776240017 0.4660081049097646
-0.3503503503503502 0.7 0.3 0.5 0.4885060270127176 0.5357609687842466 0.4663356476686719
-0.3303303303303302 0.7 0.3 0.5 0.4891664436772155 0.537241646212701 0.4666633401568827
-0.3103103103103102 0.7 0.3 0.5 0.489826552543718 0.5387249551295979 0.4669911791547277
-0.2902902902902902 0.7 0.3 0.5 0.4904863279316158 0.5402108403873657 0.4673191614373419
-0.2702702702702702 0.7 0.3 0.5 0.4911457442501804 0.5416992464804673 0.4676472837748097
-0.2502502502502502 0.7 0.3 0.5 0.4918047760031503 0.5431901175553637 0.4679755429323225
-0.2302302302302301 0.7 0.3 0.5 0.4924633977932738 0.5446833974206002 0.4683039356703257
-0.2102102102102101 0.7 0.3 0.5 0.4931215843268077 0.546179029557009 0.4686324587446726
-0.1901901901901901 0.7 0.3 0.5 0.4937793104179681 0.5476769571280254 0.4689611089067819
-0.1701701701701701 0.7 0.3 0.5 0.4944365509933337 0.5491771229901143 0.469289882903786
-0.1501501501501501 0.7 0.3 0.5 0.4950932810961989 0.5506794697033052 0.4696187774786869
-0.1301301301301301 0.7 0.3 0.5 0.4957494758908761 0.5521839395418183 0.46994778937051
-0.1101101101101101 0.7 0.3 0.5 0.4964051106669422 0.5536904745047996 0.4702769153144626
-0.09009009009009006 0.7 0.3 0.5 0.4970601608434349 0.5551990163271372 0.4706061520420789
-0.07007007007007005 0.7 0.3 0.5 0.497714601972989 0.5567095064903803 0.4709354962813874
-0.05005005005005003 0.7 0.3 0.5 0.498368409745917 0.5582218862337152 0.4712649447570614
-0.03003003003003002 0.7 0.3 0.5 0.499021559994231 0.5597360965650542 0.4715944941905701
-0.01001001001001001 0.7 0.3 0.5 0.4996740286956039 0.5612520782721682 0.4719241413003303
0.01001001001001001 0.7 0.3 0.5 0.5003257919772682 0.5627697719339273 0.4722538828019063
0.03003003003003002 0.7 0.3 0.5 0.5009768261198545 0.5642891179315174 0.4725837154080722
0.05005005005005003 0.7 0.3 0.5 0.5016271075611636 0.5658100564598607 0.4729136358290858
0.07007007007007005 0.7 0.3 0.5 0.5022766128998741 0.5673325275389608 0.4732436407727511
0.09009009009009006 0.7 0.3 0.5 0.5029253188991847 0.5688564710253606 0.4735737269446231
0.1101101101101101 0.7 0.3 0.5 0.5035732024903877 0.5703818266236296 0.4739038910481543
0.1301301301301301 0.7 0.3 0.5 0.5042202407763752 0.5719085338979051 0.4742341297848519
0.1501501501501501 0.7 0.3 0.5 0.5048664110350749 0.5734365322834508 0.4745644398544295
0.1701701701701701 0.7 0.3 0.5 0.5055116907228164 0.5749657610982608 0.4748948179549745
0.1901901901901901 0.7 0.3 0.5 0.5061560574776258 0.5764961595546833 0.4752252607830979
0.2102102102102101 0.7 0.3 0.5 0.5067994891224484 0.5780276667710669 0.4755557650340977
0.2302302302302301 0.7 0.3 0.5 0.5074419636682982 0.5795602217834239 0.4758863274021126
0.2502502502502502 0.7 0.3 0.5 0.508083459317333 0.5810937635571027 0.4762169445802821
0.2702702702702702 0.7 0.3 0.5 0.5087239544658578 0.5826282309984701 0.4765476132609048
0.2902902902902902 0.7 0.3 0.5 0.5093634277072489 0.5841635629665922 0.4768783301355937
0.3103103103103102 0.7 0.3 0.5 0.5100018578348068 0.585699698284914 0.477209091895438
0.3303303303303302 0.7 0.3 0.5 0.5106392238445286 0.5872365757529285 0.4775398952311564
0.3503503503503502 0.7 0.3 0.5 0.511275504937807 0.5887741341578363 0.4778707368332594
0.3703703703703702 0.7 0.3 0.5 0.5119106805240502 0.5903123122861826 0.4782016133922035
0.3903903903903903 0.7 0.3 0.5 0.5125447302232237 0.5918510489354754 0.4785325215985507
0.4104104104104103 0.7 0.3 0.5 0.5131776338683157 0.5933902829257734 0.4788634581431266
0.4304304304304303 0.7 0.3 0.5 0.5138093715077224 0.5949299531112441 0.4791944197171767
0.4504504504504503 0.7 0.3 0.5 0.5144399234075554 0.5964699983916807 0.4795254030125232
0.4704704704704703 0.7 0.3 0.5 0.51506927005387 0.598010357723982 0.4798564047217245
0.4904904904904903 0.7 0.3 0.5 0.515697392154813 0.5995509701335824 0.4801874215382311
0.5105105105105103 0.7 0.3 0.5 0.5163242706426935 0.6010917747258319 0.480518450156541
0.5305305305305303 0.7 0.3 0.5 0.5169498866759717 0.6026327106973194 0.4808494872723598
0.5505505505505504 0.7 0.3 0.5 0.5175742216411706 0.6041737173471381 0.4811805295827541
0.5705705705705704 0.7 0.3 0.5 0.5181972571547049 0.6057147340880826 0.4815115737863086
0.5905905905905904 0.7 0.3 0.5 0.518818975064633 0.6072557004577801 0.481842616583284
0.6106106106106104 0.7 0.3 0.5 0.5194393574523296 0.6087965561297461 0.4821736546757699
0.6306306306306304 0.7 0.3 0.5 0.5200583866340753 0.6103372409243623 0.4825046847678424
0.6506506506506504 0.7 0.3 0.5 0.5206760451625713 0.6118776948197729 0.4828357035657188
0.6706706706706704 0.7 0.3 0.5 0.5212923158283721 0.613417857962695 0.4831667077779126
0.6906906906906904 0.7 0.3 0.5 0.5219071816612404 0.6149576706791373 0.4834976941153873
0.7107107107107105 0.7 0.3 0.5 0.5225206259314226 0.6164970734850246 0.483828659291712
0.7307307307307305 0.7 0.3 0.5 0.5231326321508473 0.6180360070967255 0.4841596000232146
0.7507507507507505 0.7 0.3 0.5 0.5237431840742433 0.6195744124414748 0.4844905130291356
0.7707707707707705 0.7 0.3 0.5 0.524352265700183 0.6211122306676928 0.4848213950317808
0.7907907907907905 0.7 0.3 0.5 0.524959861272046 0.6226494031551925 0.4851522427566749
0.8108108108108105 0.7 0.3 0.5 0.5255659552789073 0.6241858715252732 0.4854830529327132
0.8308308308308305 0.7 0.3 0.5 0.5261705324563483 0.6257215776507 0.4858138222923144
0.8508508508508505 0.7 0.3 0.5 0.5267735777871929 0.627256463665558 0.486144547571571
0.8708708708708706 0.7 0.3 0.5 0.5273750765021676 0.6287904719749867 0.4864752255104007
0.8908908908908906 0.7 0.3 0.5 0.5279750140804873 0.6303235452647847 0.4868058528526982
0.9109109109109106 0.7 0.3 0.5 0.5285733762503662 0.6318556265108844 0.4871364263464833
0.9309309309309306 0.7 0.3 0.5 0.5291701489894568 0.6333866589886937 0.4874669427440522
0.9509509509509506 0.7 0.3 0.5 0.5297653185252147 0.6349165862823003 0.4877973988021254
0.9709709709709706 0.7 0.3 0.5 0.5303588713351927 0.636445352293537 0.4881277912819968
0.9909909909909906 0.7 0.3 0.5 0.5309507941472607 0.6379729012509047 0.4884581169496818
1.011011011011011 0.7 0.3 0.5 0.5315410739397601 0.6394991777183487 0.4887883725760647
1.031031031031031 0.7 0.3 0.5 0.532129697941583 0.6410241266038903 0.4891185549370448
1.051051051051051 0.7 0.3 0.5 0.5327166536321858 0.6425476931681054 0.4894486608136834
1.071071071071071 0.7 0.3 0.5 0.5333019287415337 0.644069823032452 0.4897786869923501
1.091091091091091 0.7 0.3 0.5 0.5338855112499779 0.6455904621874414 0.490108630264866
1.111111111111111 0.7 0.3 0.5 0.5344673893880659 0.6471095570006539 0.4904384874286495
1.131131131131131 0.7 0.3 0.5 0.5350475516362876 0.6486270542245938 0.4907682552868602
1.151151151151151 0.7 0.3 0.5 0.5356259867247556 0.650142901004384 0.491097930648541
1.171171171171171 0.7 0.3 0.5 0.5362026836328224 0.6516570448852959 0.4914275103287613
1.191191191191191 0.7 0.3 0.5 0.5367776315886345 0.6531694338201174 0.4917569911487584
1.211211211211211 0.7 0.3 0.5 0.5373508200686256 0.6546800161763503 0.4920863699360782
1.231231231231231 0.7 0.3 0.5 0.5379222387969488 0.6561887407432416 0.4924156435247167
1.251251251251251 0.7 0.3 0.5 0.5384918777448485 0.657695556738646 0.4927448087552585
1.271271271271271 0.7 0.3 0.5 0.5390597271299739 0.6592004138157153 0.4930738624750154
1.291291291291291 0.7 0.3 0.5 0.5396257774156363 0.6607032620694157 0.4934028015381662
1.311311311311311 0.7 0.3 0.5 0.5401900193100073 0.6622040520428734 0.4937316228058918
1.331331331331331 0.7 0.3 0.5 0.5407524437652638 0.6637027347335428 0.4940603231465136
1.351351351351351 0.7 0.3 0.5 0.5413130419766772 0.6651992615992024 0.4943888994356281
1.371371371371371 0.7 0.3 0.5 0.5418718053816501 0.6666935845637709 0.4947173485562426
1.391391391391391 0.7 0.3 0.5 0.5424287256587 0.6681856560229492 0.4950456673989084
1.411411411411411 0.7 0.3 0.5 0.5429837947263932 0.6696754288496827 0.4953738528618554
1.431431431431431 0.7 0.3 0.5 0.5435370047422269 0.6711628563994461 0.4957019018511238
1.451451451451451 0.7 0.3 0.5 0.5440883481014639 0.6726478925153492 0.4960298112806953
1.471471471471471 0.7 0.3 0.5 0.5446378174359189 0.6741304915330647 0.4963575780726249
1.491491491491491 0.7 0.3 0.5 0.5451854056126989 0.6756106082855746 0.49668519915717
1.511511511511511 0.7 0.3 0.5 0.5457311057328968 0.6770881981077388 0.4970126714729197
1.531531531531531 0.7 0.3 0.5 0.5462749111302423 0.678563216840685 0.497339991966923
1.551551551551551 0.7 0.3 0.5 0.5468168153697082 0.6800356208360157 0.4976671575948157
1.571571571571571 0.7 0.3 0.5 0.5473568122460754 0.6815053669598405 0.4979941653209468
1.591591591591591 0.7 0.3 0.5 0.5478948957824575 0.6829724125966267 0.4983210121185039
1.611611611611611 0.7 0.3 0.5 0.5484310602287846 0.6844367156528706 0.4986476949696375
1.631631631631631 0.7 0.3 0.5 0.5489653000602497 0.6858982345605931 0.498974210865585
1.651651651651651 0.7 0.3 0.5 0.5494976099757158 0.6873569282806555 0.4993005568067921
1.671671671671671 0.7 0.3 0.5 0.5500279848960896 0.6888127563058996 0.4996267298030355
1.691691691691691 0.7 0.3 0.5 0.5505564199626575 0.6902656786641093 0.4999527268735422
1.711711711711711 0.7 0.3 0.5 0.5510829105353883 0.6917156559207994 0.5002785450471108
1.731731731731731 0.7 0.3 0.5 0.5516074521912048 0.6931626491818279 0.5006041813622284
1.751751751751751 0.7 0.3 0.5 0.5521300407222207 0.6946066200958333 0.5009296328671884
1.771771771771771 0.7 0.3 0.5 0.5526506721339491 0.6960475308565028 0.5012548966202086
1.791791791791791 0.7 0.3 0.5 0.5531693426434815 0.6974853442046647 0.5015799696895442
1.811811811811811 0.7 0.3 0.5 0.5536860486776369 0.6989200234302124 0.5019048491536048
1.831831831831831 0.7 0.3 0.5 0.5542007868710854 0.7003515323738595 0.5022295321010656
1.851851851851851 0.7 0.3 0.5 0.5547135540644451 0.7017798354287246 0.5025540156309815
1.871871871871871 0.7 0.3 0.5 0.5552243473023534 0.7032048975417525 0.5028782968528973
1.891891891891891 0.7 0.3 0.5 0.5557331638315148 0.7046266842149681 0.503202372886959
1.911911911911911 0.7 0.3 0.5 0.5562400010987268 0.7060451615065667 0.5035262408640221
1.931931931931931 0.7 0.3 0.5 0.5567448567488825 0.7074602960318439 0.5038498979257593
1.951951951951951 0.7 0.3 0.5 0.5572477286229532 0.7088720549639628 0.5041733412247691
1.971971971971971 0.7 0.3 0.5 0.5577486147559513 0.7102804060345648 0.5044965679246805
1.991991991991991 0.7 0.3 0.5 0.5582475133748751 0.7116853175342217 0.5048195752002576
2.012012012012011 0.7 0.3 0.5 0.5587444228966348 0.7130867583127333 0.5051423602375043
2.032032032032031 0.7 0.3 0.5 0.5592393419259634 0.7144846977792718 0.505464920233766
2.052052052052051 0.7 0.3 0.5 0.5597322692533108 0.7158791059023749 0.5057872523978317
2.072072072072071 0.7 0.3 0.5 0.5602232038527238 0.717269953209789 0.5061093539500332
2.092092092092091 0.7 0.3 0.5 0.5607121448797135 0.7186572107881664 0.5064312221223461
2.112112112112111 0.7 0.3 0.5 0.5611990916691079 0.720040850282614 0.506752854158486
2.132132132132131 0.7 0.3 0.5 0.5616840437328954 0.7214208438961036 0.5070742473140062
2.152152152152151 0.7 0.3 0.5 0.5621670007580549 0.722797164388737 0.5073953988563933
2.172172172172171 0.7 0.3 0.5 0.5626479626043792 0.724169785076874 0.5077163060651619
2.192192192192191 0.7 0.3 0.5 0.5631269293022871 0.7255386798321237 0.5080369662319482
2.212212212212211 0.7 0.3 0.5 0.5636039010506281 0.7269038230802011 0.5083573766606011
2.232232232232231 0.7 0.3 0.5 0.5640788782144809 0.7282651897996514 0.5086775346672747
2.252252252252251 0.7 0.3 0.5 0.5645518613229449 0.7296227555204454 0.5089974375805173
2.272272272272271 0.7 0.3 0.5 0.5650228510669267 0.7309764963224461 0.5093170827413599
2.292292292292291 0.7 0.3 0.5 0.5654918482969219 0.7323263888337512 0.5096364675034044
2.312312312312311 0.7 0.3 0.5 0.5659588540207937 0.7336724102289126 0.5099555892329093
2.332332332332332 0.7 0.3 0.5 0.5664238694015478 0.7350145382270357 0.5102744453088748
2.352352352352352 0.7 0.3 0.5 0.5668868957551062 0.7363527510897608 0.5105930331231273
2.372372372372372 0.7 0.3 0.5 0.5673479345480794 0.7376870276191283 0.5109113500804011
2.392392392392392 0.7 0.3 0.5 0.567806987395538 0.7390173471553336 0.5112293935984207
2.412412412412412 0.7 0.3 0.5 0.5682640560587844 0.7403436895743671 0.5115471611079805
2.432432432432432 0.7 0.3 0.5 0.5687191424431264 0.7416660352855521 0.511864650053024
2.452452452452452 0.7 0.3 0.5 0.5691722485956507 0.7429843652289706 0.5121818578907219
2.472472472472472 0.7 0.3 0.5 0.5696233767030014 0.7442986608727928 0.5124987820915479
2.492492492492492 0.7 0.3 0.5 0.5700725290891595 0.745608904210501 0.512815420139355
2.512512512512512 0.7 0.3 0.5 0.5705197082132264 0.7469150777580184 0.513131769531449
2.532532532532532 0.7 0.3 0.5 0.5709649166672137 0.7482171645507422 0.5134478277786616
2.552552552552552 0.7 0.3 0.5 0.5714081571738355 0.7495151481404834 0.513763592405422
2.572572572572572 0.7 0.3 0.5 0.5718494325843086 0.7508090125923171 0.5140790609498276
2.592592592592592 0.7 0.3 0.5 0.5722887458761577 0.7520987424813436 0.5143942309637122
2.612612612612612 0.7 0.3 0.5 0.5727261001510282 0.7533843228893661 0.5147091000127156
2.632632632632632 0.7 0.3 0.5 0.5731614986325057 0.754665739401485 0.5150236656763492
2.652652652652652 0.7 0.3 0.5 0.5735949446639448 0.755942978102612 0.5153379255480611
2.672672672672672 0.7 0.3 0.5 0.5740264417063058 0.7572160255739072 0.5156518772353015
2.692692692692692 0.7 0.3 0.5 0.5744559933360004 0.7584848688891397 0.5159655183595848
2.712712712712712 0.7 0.3 0.5 0.574883603242747 0.7597494956109772 0.5162788465565521
2.732732732732732 0.7 0.3 0.5 0.5753092752274378 0.761009893787205 0.5165918594760309
2.752752752752752 0.7 0.3 0.5 0.575733013200013 0.7622660519468778 0.5169045547820945
2.772772772772772 0.7 0.3 0.5 0.5761548211773503 0.7635179590964039 0.5172169301531203
2.792792792792792 0.7 0.3 0.5 0.5765747032811634 0.7647656047155713 0.517528983281847
2.812812812812812 0.7 0.3 0.5 0.5769926637359128 0.7660089787535086 0.517840711875429
2.832832832832834 0.7 0.3 0.5 0.5774087068667304 0.767248071624592 0.5181521136554914
2.852852852852854 0.7 0.3 0.5 0.5778228370973538 0.7684828742042938 0.5184631863581833
2.872872872872874 0.7 0.3 0.5 0.5782350589480794 0.7697133778249807 0.5187739277342289
2.892892892892894 0.7 0.3 0.5 0.5786453770337228 0.7709395742716585 0.5190843355489779
2.912912912912914 0.7 0.3 0.5 0.5790537960615975 0.7721614557776705 0.5193944075824564
2.932932932932934 0.7 0.3 0.5 0.5794603208295069 0.773379015020349 0.5197041416294129
2.952952952952954 0.7 0.3 0.5 0.5798649562237504 0.7745922451166237 0.5200135354993662
2.972972972972974 0.7 0.3 0.5 0.5802677072171444 0.7758011396185868 0.5203225870166515
2.992992992992994 0.7 0.3 0.5 0.5806685788670602 0.7770056925090213 0.5206312940204632
3.013013013013014 0.7 0.3 0.5 0.5810675763134759 0.77820589819689 0.5209396543648996
3.033033033033034 0.7 0.3 0.5 0.5814647047770451 0.7794017515127919 0.5212476659190041
3.053053053053054 0.7 0.3 0.5 0.581859969557181 0.7805932477043832 0.5215553265668055
3.073073073073074 0.7 0.3 0.5 0.5822533760301585 0.7817803824317698 0.5218626342073583
3.093093093093094 0.7 0.3 0.5 0.5826449296472312 0.7829631517628715 0.5221695867547803
3.113113113113114 0.7 0.3 0.5 0.5830346359327667 0.7841415521687572 0.5224761821382897
3.133133133133134 0.7 0.3 0.5 0.5834225004823983 0.7853155805189592 0.5227824183022407
3.153153153153154 0.7 0.3 0.5 0.5838085289611942 0.7864852340767627 0.5230882932061588
3.173173173173174 0.7 0.3 0.5 0.5841927271018453 0.7876505104944762 0.523393804824773
3.193193193193194 0.7 0.3 0.5 0.5845751007028689 0.7888114078086824 0.5236989511480492
3.213213213213214 0.7 0.3 0.5 0.584955655626832 0.7899679244354743 0.5240037301812197
3.233233233233234 0.7 0.3 0.5 0.5853343977985918 0.7911200591656745 0.5243081399448141
3.253253253253254 0.7 0.3 0.5 0.5857113332035548 0.7922678111600447 0.5246121784746873
3.273273273273274 0.7 0.3 0.5 0.5860864678859548 0.7934111799444812 0.5249158438220471
3.293293293293294 0.7 0.3 0.5 0.5864598079471477 0.7945501654052035 0.5252191340534795
3.313313313313314 0.7 0.3 0.5 0.5868313595439276 0.7956847677839342 0.525522047250975
3.333333333333334 0.7 0.3 0.5 0.5872011288868595 0.7968149876730748 0.5258245815119509
3.353353353353354 0.7 0.3 0.5 0.5875691222386312 0.7979408260108761 0.5261267349492749
3.373373373373374 0.7 0.3 0.5 0.5879353459124259 0.7990622840766068 0.5264285056912862
3.393393393393394 0.7 0.3 0.5 0.5882998062703115 0.8001793634857224 0.5267298918818157
3.413413413413414 0.7 0.3 0.5 0.58866250972165 0.8012920661850333 0.5270308916802049
3.433433433433434 0.7 0.3 0.5 0.5890234627215273 0.8024003944478769 0.5273315032613234
3.453453453453454 0.7 0.3 0.5 0.5893826717691998 0.8035043508692936 0.5276317248155873
3.473473473473474 0.7 0.3 0.5 0.5897401434065628 0.8046039383612071 0.5279315545489722
3.493493493493494 0.7 0.3 0.5 0.5900958842166358 0.8056991601476133 0.5282309906830303
3.513513513513514 0.7 0.3 0.5 0.5904499008220695 0.8067900197597766 0.5285300314549015
3.533533533533534 0.7 0.3 0.5 0.5908021998836703 0.8078765210314356 0.5288286751173268
3.553553553553554 0.7 0.3 0.5 0.5911527880989457 0.8089586680940226 0.529126919938659
3.573573573573574 0.7 0.3 0.5 0.5915016722006676 0.8100364653718907 0.5294247642028727
3.593593593593594 0.7 0.3 0.5 0.591848858955456 0.8111099175775597 0.5297222062095723
3.613613613613614 0.7 0.3 0.5 0.5921943551623823 0.8121790297069744 0.5300192442740008
3.633633633633634 0.7 0.3 0.5 0.5925381676515906 0.8132438070347784 0.5303158767270461
3.653653653653654 0.7 0.3 0.5 0.5928803032829403 0.8143042551096081 0.5306121019152452
3.673673673673674 0.7 0.3 0.5 0.5932207689446659 0.8153603797494018 0.5309079182007901
3.693693693693694 0.7 0.3 0.5 0.5935595715520582 0.8164121870367317 0.5312033239615306
3.713713713713714 0.7 0.3 0.5 0.5938967180461625 0.8174596833141543 0.5314983175909755
3.733733733733734 0.7 0.3 0.5 0.5942322153924982 0.8185028751795836 0.5317928974982953
3.753753753753754 0.7 0.3 0.5 0.5945660705797956 0.8195417694816871 0.5320870621083211
3.773773773773774 0.7 0.3 0.5 0.5948982906187535 0.8205763733153053 0.5323808098615437
3.793793793793794 0.7 0.3 0.5 0.5952288825408143 0.8216066940168963 0.5326741392141117
3.813813813813814 0.7 0.3 0.5 0.5955578533969587 0.8226327391600058 0.5329670486378282
3.833833833833834 0.7 0.3 0.5 0.5958852102565195 0.8236545165507635 0.5332595366201467
3.853853853853854 0.7 0.3 0.5 0.5962109602060139 0.8246720342234076 0.5335516016641657
3.873873873873874 0.7 0.3 0.5 0.5965351103479941 0.8256853004358368 0.5338432422886228
3.893893893893894 0.7 0.3 0.5 0.5968576677999176 0.8266943236651915 0.5341344570278865
3.913913913913914 0.7 0.3 0.5 0.5971786396930339 0.8276991126034656 0.5344252444319491
3.933933933933934 0.7 0.3 0.5 0.5974980331712925 0.828699676153148 0.5347156030664162
3.953953953953954 0.7 0.3 0.5 0.5978158553902664 0.8296960234228946 0.5350055315124976
3.973973973973974 0.7 0.3 0.5 0.5981321135160961 0.8306881637232356 0.5352950283669944
3.993993993993994 0.7 0.3 0.5 0.5984468147244497 0.8316761065623104 0.5355840922422883
4.014014014014014 0.7 0.3 0.5 0.598759966199502 0.8326598616416401 0.5358727217663272
4.034034034034034 0.7 0.3 0.5 0.5990715751329316 0.8336394388519315 0.536160915582611
4.054054054054054 0.7 0.3 0.5 0.5993816487229354 0.8346148482689165 0.5364486723501773
4.074074074074074 0.7 0.3 0.5 0.5996901941732599 0.8355861001492253 0.536735990743584
4.094094094094094 0.7 0.3 0.5 0.5999972186922513 0.8365532049262961 0.5370228694528931
4.114114114114114 0.7 0.3 0.5 0.6003027294919226 0.8375161732063211 0.5373093071836519
4.134134134134134 0.7 0.3 0.5 0.6006067337870372 0.8384750157642273 0.5375953026568744
4.154154154154154 0.7 0.3 0.5 0.6009092387942094 0.8394297435396949 0.537880854609021
4.174174174174174 0.7 0.3 0.5 0.6012102517310236 0.8403803676332144 0.5381659617919787
4.194194194194194 0.7 0.3 0.5 0.6015097798151678 0.8413268993021783 0.5384506229730375
4.214214214214214 0.7 0.3 0.5 0.6018078302635858 0.8422693499570142 0.5387348369348691
4.234234234234235 0.7 0.3 0.5 0.6021044102916445 0.8432077311573525 0.5390186024755034
4.254254254254255 0.7 0.3 0.5 0.6023995271123181 0.8441420546082371 0.539301918408303
4.274274274274275 0.7 0.3 0.5 0.6026931879353886 0.8450723321563721 0.5395847835619388
4.294294294294295 0.7 0.3 0.5 0.6029853999666619 0.8459985757864072 0.5398671967803634
4.314314314314315 0.7 0.3 0.5 0.6032761704071999 0.8469207976172652 0.5401491569227843
4.334334334334335 0.7 0.3 0.5 0.6035655064525685 0.8478390098985075 0.5404306628636357
4.354354354354355 0.7 0.3 0.5 0.6038534152921009 0.8487532250067392 0.5407117134925494
4.374374374374375 0.7 0.3 0.5 0.6041399041081764 0.8496634554420565 0.5409923077143268
4.394394394394395 0.7 0.3 0.5 0.6044249800755149 0.8505697138245309 0.5412724444489064
4.414414414414415 0.7 0.3 0.5 0.604708650360485 0.8514720128907376 0.5415521226313339
4.434434434434435 0.7 0.3 0.5 0.6049909221204289 0.8523703654903214 0.5418313412117297
4.454454454454455 0.7 0.3 0.5 0.6052718025030009 0.8532647845826052 0.5421100991552564
4.474474474474475 0.7 0.3 0.5 0.6055512986455202 0.8541552832332387 0.5423883954420848
4.494494494494495 0.7 0.3 0.5 0.6058294176743391 0.8550418746108878 0.5426662290673596
4.514514514514515 0.7 0.3 0.5 0.6061061667042252 0.8559245719839639 0.5429435990411643
4.534534534534535 0.7 0.3 0.5 0.6063815528377571 0.8568033887173975 0.5432205043884853
4.554554554554555 0.7 0.3 0.5 0.6066555831647338 0.8576783382694486 0.5434969441491752
4.574574574574575 0.7 0.3 0.5 0.6069282647615996 0.8585494341885608 0.5437729173779148
4.594594594594595 0.7 0.3 0.5 0.6071996046908807 0.8594166901102558 0.5440484231441756
4.614614614614615 0.7 0.3 0.5 0.6074696100006357 0.8602801197540683 0.5443234605321809
4.634634634634635 0.7 0.3 0.5 0.6077382877239204 0.8611397369205223 0.5445980286408657
4.654654654654655 0.7 0.3 0.5 0.6080056448782634 0.8619955554881483 0.5448721265838364
4.674674674674675 0.7 0.3 0.5 0.6082716884651578 0.8628475894105417 0.5451457534893303
4.694694694694695 0.7 0.3 0.5 0.6085364254695622 0.8636958527134603 0.5454189085001728
4.714714714714715 0.7 0.3 0.5 0.6087998628594172 0.8645403594919647 0.5456915907737365
4.734734734734735 0.7 0.3 0.5 0.6090620075851726 0.8653811239075984 0.5459637994818966
4.754754754754755 0.7 0.3 0.5 0.6093228665793269 0.8662181601856065 0.5462355338109879
4.774774774774775 0.7 0.3 0.5 0.6095824467559799 0.8670514826121984 0.54650679296176
4.794794794794795 0.7 0.3 0.5 0.6098407550103964 0.8678811055318474 0.546777576149333
4.814814814814815 0.7 0.3 0.5 0.6100977982185816 0.868707043344632 0.5470478826031506
4.834834834834835 0.7 0.3 0.5 0.6103535832368687 0.8695293105036163 0.5473177115669349
4.854854854854855 0.7 0.3 0.5 0.6106081169015172 0.8703479215122701 0.5475870622986383
4.874874874874875 0.7 0.3 0.5 0.6108614060283232 0.871162890921931 0.5478559340703969
4.894894894894895 0.7 0.3 0.5 0.6111134574122392 0.8719742333293006 0.5481243261684818
4.914914914914915 0.7 0.3 0.5 0.6113642778270082 0.8727819633739852 0.5483922378932504
4.934934934934935 0.7 0.3 0.5 0.6116138740248034 0.8735860957360718 0.5486596685590972
4.954954954954955 0.7 0.3 0.5 0.6118622527358843 0.8743866451337455 0.5489266174944033
4.974974974974975 0.7 0.3 0.5 0.6121094206682587 0.8751836263209424 0.5491930840414868
4.994994994994995 0.7 0.3 0.5 0.6123553845073572 0.875977054085044 0.5494590675565509
5.015015015015015 0.7 0.3 0.5 0.6126001509157168 0.8767669432446071 0.5497245674096328
5.035035035035035 0.7 0.3 0.5 0.6128437265326759 0.877553308647132 0.5499895829845509
5.055055055055055 0.7 0.3 0.5 0.6130861179740776 0.8783361651668702 0.5502541136788531
5.075075075075075 0.7 0.3 0.5 0.6133273318319832 0.879115527702666 0.5505181589037627
5.095095095095095 0.7 0.3 0.5 0.6135673746743947 0.8798914111758375 0.5507817180841246
5.115115115115115 0.7 0.3 0.5 0.6138062530449889 0.8806638305280943 0.5510447906583521
5.135135135135135 0.7 0.3 0.5 0.6140439734628571 0.8814328007194893 0.5513073760783711
5.155155155155155 0.7 0.3 0.5 0.6142805424222567 0.8821983367264107 0.5515694738095657
5.175175175175175 0.7 0.3 0.5 0.6145159663923704 0.8829604535396048 0.5518310833307212
5.195195195195195 0.7 0.3 0.5 0.6147502518170743 0.8837191661622396 0.5520922041339693
5.215215215215215 0.7 0.3 0.5 0.6149834051147157 0.8844744896079989 0.5523528357247315
5.235235235235235 0.7 0.3 0.5 0.6152154326778966 0.885226438899215 0.5526129776216603
5.255255255255255 0.7 0.3 0.5 0.6154463408732695 0.8859750290650343 0.5528726293565837
5.275275275275275 0.7 0.3 0.5 0.6156761360413372 0.8867202751396173 0.5531317904744459
5.295295295295295 0.7 0.3 0.5 0.6159048244962635 0.8874621921603725 0.5533904605332497
5.315315315315315 0.7 0.3 0.5 0.6161324125256913 0.8882007951662259 0.5536486391039971
5.335335335335335 0.7 0.3 0.5 0.6163589063905669 0.8889360991959202 0.5539063257706306
5.355355355355355 0.7 0.3 0.5 0.6165843123249738 0.8896681192863516 0.5541635201299728
5.375375375375375 0.7 0.3 0.5 0.6168086365359732 0.8903968704709346 0.5544202217916675
5.395395395395395 0.7 0.3 0.5 0.6170318852034509 0.8911223677780039 0.5546764303781183
5.415415415415415 0.7 0.3 0.5 0.6172540644799733 0.8918446262292437 0.5549321455244283
5.435435435435435 0.7 0.3 0.5 0.6174751804906491 0.8925636608381526 0.5551873668783393
5.455455455455455 0.7 0.3 0.5 0.617695239332998 0.8932794866085385 0.5554420941001691
5.475475475475475 0.7 0.3 0.5 0.6179142470768266 0.8939921185330431 0.5556963268627511
5.495495495495495 0.7 0.3 0.5 0.6181322097641111 0.8947015715917002 0.5559500648513712
5.515515515515515 0.7 0.3 0.5 0.6183491334088861 0.8954078607505204 0.5562033077637056
5.535535535535535 0.7 0.3 0.5 0.6185650239971395 0.8961110009601098 0.5564560553097581
5.555555555555555 0.7 0.3 0.5 0.618779887486715 0.8968110071543167 0.5567083072117961
5.575575575575575 0.7 0.3 0.5 0.6189937298072196 0.8975078942489062 0.5569600632042885
5.595595595595595 0.7 0.3 0.5 0.6192065568599371 0.8982016771402663 0.5572113230338408
5.615615615615615 0.7 0.3 0.5 0.6194183745177485 0.8988923707041413 0.5574620864591316
5.635635635635635 0.7 0.3 0.5 0.6196291886250571 0.8995799897943939 0.5577123532508479
5.655655655655655 0.7 0.3 0.5 0.6198390049977204 0.9002645492417943 0.5579621231916208
5.675675675675675 0.7 0.3 0.5 0.6200478294229865 0.9009460638528388 0.5582113960759605
5.695695695695695 0.7 0.3 0.5 0.6202556676594363 0.901624548408594 0.5584601717101911
5.715715715715715 0.7 0.3 0.5 0.6204625254369317 0.902300017663569 0.5587084499123852
5.735735735735735 0.7 0.3 0.5 0.6206684084565682 0.902972486344613 0.5589562305122984
5.755755755755755 0.7 0.3 0.5 0.620873322390633 0.9036419691498406 0.559203513351303
5.775775775775776 0.7 0.3 0.5 0.621077272882568 0.904308480747582 0.5594502982823228
5.795795795795796 0.7 0.3 0.5 0.6212802655469376 0.9049720357753586 0.5596965851697655
5.815815815815816 0.7 0.3 0.5 0.6214823059694018 0.9056326488388845 0.5599423738894571
5.835835835835836 0.7 0.3 0.5 0.6216833997066934 0.9062903345110938 0.560187664328575
5.855855855855856 0.7 0.3 0.5 0.6218835522866004 0.9069451073311886 0.5604324563855808
5.875875875875876 0.7 0.3 0.5 0.6220827692079515 0.9075969818037162 0.5606767499701533
5.895895895895896 0.7 0.3 0.5 0.6222810559406085 0.9082459723976666 0.5609205450031212
5.915915915915916 0.7 0.3 0.5 0.6224784179254604 0.9088920935455945 0.5611638414163954
5.935935935935936 0.7 0.3 0.5 0.6226748605744234 0.9095353596427656 0.561406639152902
5.955955955955956 0.7 0.3 0.5 0.6228703892704439 0.9101757850463237 0.5616489381665133
5.975975975975976 0.7 0.3 0.5 0.6230650093675064 0.9108133840744825 0.561890738421981
5.995995995995996 0.7 0.3 0.5 0.6232587261906452 0.9114481710057368 0.5621320398948675
6.016016016016017 0.7 0.3 0.5 0.6234515450359585 0.9120801600781001 0.5623728425714777
6.036036036036037 0.7 0.3 0.5 0.6236434711706285 0.9127093654883569 0.5626131464487905
6.056056056056057 0.7 0.3 0.5 0.6238345098329441 0.9133358013913437 0.5628529515343904
6.076076076076077 0.7 0.3 0.5 0.6240246662323257 0.9139594818992458 0.5630922578463993
6.096096096096097 0.7 0.3 0.5 0.6242139455493565 0.914580421080916 0.5633310654134065
6.116116116116117 0.7 0.3 0.5 0.6244023529358143 0.9151986329612144 0.5635693742744015
6.136136136136138 0.7 0.3 0.5 0.6245898935147081 0.9158141315203669 0.5638071844787036
6.156156156156158 0.7 0.3 0.5 0.6247765723803178 0.9164269306933445 0.5640444960858938
6.176176176176178 0.7 0.3 0.5 0.6249623945982369 0.9170370443692607 0.5642813091657451
6.196196196196198 0.7 0.3 0.5 0.6251473652054181 0.9176444863907889 0.5645176237981538
6.216216216216218 0.7 0.3 0.5 0.6253314892102215 0.9182492705535974 0.5647534400730698
6.236236236236238 0.7 0.3 0.5 0.6255147715924672 0.9188514106058047 0.5649887580904274
6.256256256256258 0.7 0.3 0.5 0.6256972173034882 0.91945092024745 0.5652235779600757
6.276276276276278 0.7 0.3 0.5 0.6258788312661889 0.9200478131299848 0.5654578998017097
6.296296296296298 0.7 0.3 0.5 0.6260596183751047 0.9206421028557786 0.5656917237448005
6.316316316316318 0.7 0.3 0.5 0.6262395834964631 0.9212338029776446 0.5659250499285253
6.336336336336338 0.7 0.3 0.5 0.6264187314682502 0.9218229269983813 0.5661578785016989
6.356356356356358 0.7 0.3 0.5 0.6265970671002772 0.9224094883703292 0.5663902096227028
6.376376376376378 0.7 0.3 0.5 0.6267745951742507 0.922993500494947 0.5666220434594166
6.396396396396398 0.7 0.3 0.5 0.6269513204438442 0.9235749767224009 0.566853380189148
6.416416416416418 0.7 0.3 0.5 0.6271272476347725 0.9241539303511707 0.5670842199985634
6.436436436436438 0.7 0.3 0.5 0.6273023814448689 0.9247303746276725 0.5673145630836176
6.456456456456458 0.7 0.3 0.5 0.627476726544163 0.9253043227458944 0.5675444096494849
6.476476476476478 0.7 0.3 0.5 0.6276502875749618 0.9258757878470493 0.5677737599104894
6.496496496496498 0.7 0.3 0.5 0.6278230691519325 0.9264447830192406 0.5680026140900346
6.516516516516518 0.7 0.3 0.5 0.6279950758621872 0.9270113212971438 0.5682309724205349
6.536536536536538 0.7 0.3 0.5 0.6281663122653687 0.9275754156617014 0.5684588351433453
6.556556556556558 0.7 0.3 0.5 0.6283367828937397 0.928137079039831 0.568686202508692
6.576576576576578 0.7 0.3 0.5 0.6285064922522725 0.9286963243041485 0.5689130747756032
6.596596596596598 0.7 0.3 0.5 0.6286754448187409 0.9292531642727045 0.5691394522118397
6.616616616616618 0.7 0.3 0.5 0.6288436450438133 0.9298076117087323 0.5693653350938244
6.636636636636638 0.7 0.3 0.5 0.6290110973511487 0.93035967932041 0.5695907237065748
6.656656656656658 0.7 0.3 0.5 0.6291778061374919 0.9309093797606358 0.5698156183436317
6.676676676676678 0.7 0.3 0.5 0.6293437757727726 0.9314567256268135 0.5700400193069917
6.696696696696698 0.7 0.3 0.5 0.6295090106002048 0.9320017294606525 0.5702639269070371
6.716716716716718 0.7 0.3 0.5 0.6296735149363872 0.9325444037479786 0.5704873414624667
6.736736736736738 0.7 0.3 0.5 0.6298372930714059 0.933084760918556 0.5707102633002279
6.756756756756758 0.7 0.3 0.5 0.6300003492689377 0.9336228133459216 0.5709326927554459
6.776776776776778 0.7 0.3 0.5 0.630162687766355 0.9341585733472302 0.5711546301713569
6.796796796796798 0.7 0.3 0.5 0.6303243127748311 0.9346920531831109 0.5713760758992379
6.816816816816818 0.7 0.3 0.5 0.6304852284794487 0.9352232650575332 0.5715970302983386
6.836836836836838 0.7 0.3 0.5 0.6306454390393066 0.9357522211176852 0.571817493735813
6.856856856856858 0.7 0.3 0.5 0.63080494858763 0.9362789334538614 0.572037466586651
6.876876876876878 0.7 0.3 0.5 0.6309637612318804 0.9368034140993594 0.5722569492336091
6.896896896896898 0.7 0.3 0.5 0.6311218810538659 0.9373256750303898 0.5724759420671439
6.916916916916918 0.7 0.3 0.5 0.6312793121098557 0.9378457281659909 0.5726944454853423
6.936936936936938 0.7 0.3 0.5 0.6314360584306907 0.9383635853679577 0.5729124598938551
6.956956956956958 0.7 0.3 0.5 0.631592124021899 0.9388792584407778 0.5731299857058276
6.976976976976978 0.7 0.3 0.5 0.6317475128638098 0.9393927591315752 0.5733470233418334
6.996996996996998 0.7 0.3 0.5 0.6319022289116691 0.9399040991300663 0.5735635732298058
7.017017017017018 0.7 0.3 0.5 0.6320562760957567 0.9404132900685219 0.573779635804971
7.037037037037038 0.7 0.3 0.5 0.6322096583215013 0.9409203435217379 0.5739952115097802
7.057057057057058 0.7 0.3 0.5 0.6323623794696006 0.9414252710070157 0.5742103007938431
7.077077077077078 0.7 0.3 0.5 0.6325144433961372 0.9419280839841501 0.5744249041138607
7.097097097097098 0.7 0.3 0.5 0.6326658539326987 0.9424287938554234 0.5746390219335588
7.117117117117118 0.7 0.3 0.5 0.6328166148864968 0.9429274119656116 0.5748526547236205
7.137137137137138 0.7 0.3 0.5 0.6329667300404871 0.9434239496019925 0.5750658029616207
7.157157157157158 0.7 0.3 0.5 0.63311620315349 0.9439184179943656 0.5752784671319593
7.177177177177178 0.7 0.3 0.5 0.6332650379603105 0.9444108283150772 0.5754906477257952
7.197197197197198 0.7 0.3 0.5 0.6334132381718607 0.9449011916790537 0.57570234524098
7.217217217217218 0.7 0.3 0.5 0.6335608074752807 0.9453895191438406 0.5759135601819929
7.237237237237238 0.7 0.3 0.5 0.6337077495340608 0.9458758217096481 0.5761242930598749
7.257257257257258 0.7 0.3 0.5 0.6338540679881646 0.9463601103194057 0.5763345443921628
7.277277277277278 0.7 0.3 0.5 0.6339997664541507 0.9468423958588198 0.5765443147028246
7.297297297297298 0.7 0.3 0.5 0.6341448485252965 0.94732268915644 0.5767536045221946
7.317317317317318 0.7 0.3 0.5 0.6342893177717214 0.9478010009837302 0.5769624143869078
7.337337337337338 0.7 0.3 0.5 0.6344331777405094 0.9482773420551467 0.577170744839836
7.357357357357358 0.7 0.3 0.5 0.6345764319558345 0.9487517230282206 0.5773785964300235
7.377377377377378 0.7 0.3 0.5 0.6347190839190832 0.9492241545036479 0.5775859697126222
7.397397397397398 0.7 0.3 0.5 0.6348611371089794 0.9496946470253829 0.5777928652488281
7.417417417417418 0.7 0.3 0.5 0.6350025949817081 0.9501632110807381 0.5779992836058173
7.437437437437438 0.7 0.3 0.5 0.6351434609710402 0.9506298571004901 0.5782052253566825
7.457457457457458 0.7 0.3 0.5 0.6352837384884569 0.9510945954589884 0.5784106910803699
7.477477477477478 0.7 0.3 0.5 0.6354234309232735 0.951557436474271 0.5786156813616155
7.497497497497498 0.7 0.3 0.5 0.6355625416427647 0.9520183904081847 0.5788201967908828
7.517517517517518 0.7 0.3 0.5 0.6357010739922895 0.9524774674665091 0.5790242379642997
7.537537537537538 0.7 0.3 0.5 0.6358390312954144 0.9529346777990843 0.5792278054835964
7.557557557557558 0.7 0.3 0.5 0.6359764168540399 0.9533900314999473 0.5794308999560426
7.577577577577578 0.7 0.3 0.5 0.6361132339485226 0.9538435386074672 0.5796335219943864
7.597597597597598 0.7 0.3 0.5 0.6362494858378025 0.9542952091044882 0.5798356722167917
7.617617617617618 0.7 0.3 0.5 0.6363851757595251 0.9547450529184753 0.5800373512467771
7.637637637637638 0.7 0.3 0.5 0.636520306930167 0.9551930799216642 0.5802385597131549
7.657657657657658 0.7 0.3 0.5 0.63665488254516 0.9556392999312151 0.5804392982499693
7.677677677677679 0.7 0.3 0.5 0.6367889057790144 0.95608372270937 0.5806395674964365
7.697697697697699 0.7 0.3 0.5 0.636922379785444 0.9565263579636141 0.5808393680968836
7.717717717717719 0.7 0.3 0.5 0.6370553076974893 0.9569672153468396 0.5810387007006885
7.737737737737739 0.7 0.3 0.5 0.6371876926276416 0.9574063044575143 0.5812375659622199
7.757757757757759 0.7 0.3 0.5 0.637319537667966 0.9578436348398518 0.5814359645407777
7.777777777777779 0.7 0.3 0.5 0.6374508458902248 0.9582792159839871 0.581633897100533
7.797797797797799 0.7 0.3 0.5 0.6375816203460007 0.9587130573261529 0.5818313643104694
7.817817817817819 0.7 0.3 0.5 0.6377118640668196 0.9591451682488605 0.5820283668443236
7.837837837837839 0.7 0.3 0.5 0.6378415800642728 0.9595755580810824 0.582224905380527
7.857857857857859 0.7 0.3 0.5 0.63797077133014 0.9600042360984394 0.5824209806021472
7.877877877877879 0.7 0.3 0.5 0.6380994408365107 0.9604312115233877 0.5826165931968293
7.897897897897899 0.7 0.3 0.5 0.6382275915359064 0.9608564935254115 0.5828117438567386
7.917917917917919 0.7 0.3 0.5 0.6383552263614015 0.9612800912212162 0.5830064332785032
7.937937937937939 0.7 0.3 0.5 0.6384823482267454 0.9617020136749235 0.5832006621631551
7.957957957957959 0.7 0.3 0.5 0.638608960026483 0.9621222698982725 0.583394431216075
7.977977977977979 0.7 0.3 0.5 0.6387350646360741 0.9625408688508175 0.5835877411469341
7.997997997997999 0.7 0.3 0.5 0.6388606649120152 0.9629578194401321 0.5837805926696387
8.018018018018019 0.7 0.3 0.5 0.6389857636919588 0.9633731305220141 0.583972986502272
8.038038038038039 0.7 0.3 0.5 0.6391103637948321 0.9637868109006928 0.5841649233670404
8.058058058058059 0.7 0.3 0.5 0.6392344680209576 0.9641988693290363 0.5843564039902165
8.078078078078079 0.7 0.3 0.5 0.6393580791521704 0.9646093145087633 0.5845474291020836
8.098098098098099 0.7 0.3 0.5 0.6394811999519372 0.9650181550906552 0.584737999436881
8.118118118118119 0.7 0.3 0.5 0.6396038331654743 0.9654253996747708 0.5849281157327492
8.138138138138139 0.7 0.3 0.5 0.6397259815198653 0.9658310568106588 0.5851177787316743
8.158158158158159 0.7 0.3 0.5 0.6398476477241775 0.9662351349975801 0.5853069891794351
8.178178178178179 0.7 0.3 0.5 0.6399688344695793 0.9666376426847215 0.5854957478255484
8.198198198198199 0.7 0.3 0.5 0.6400895444294561 0.9670385882714192 0.585684055423215
8.218218218218219 0.7 0.3 0.5 0.6402097802595265 0.9674379801073778 0.5858719127292668
8.238238238238239 0.7 0.3 0.5 0.6403295445979574 0.967835826492894 0.5860593205041131
8.258258258258259 0.7 0.3 0.5 0.6404488400654793 0.9682321356790801 0.5862462795116885
8.278278278278279 0.7 0.3 0.5 0.6405676692655001 0.968626915868089 0.5864327905193996
8.298298298298299 0.7 0.3 0.5 0.6406860347842199 0.9690201752133409 0.5866188542980731
8.318318318318319 0.7 0.3 0.5 0.6408039391907444 0.9694119218197486 0.5868044716219041
8.338338338338339 0.7 0.3 0.5 0.6409213850371973 0.9698021637439465 0.586989643268403
8.358358358358359 0.7 0.3 0.5 0.6410383748588342 0.9701909089945194 0.5871743700183466
8.378378378378379 0.7 0.3 0.5 0.6411549111741537 0.970578165532233 0.5873586526557248
8.398398398398399 0.7 0.3 0.5 0.6412709964850091 0.9709639412702624 0.5875424919676905
8.418418418418419 0.7 0.3 0.5 0.64138663327672 0.9713482440744247 0.5877258887445097
8.438438438438439 0.7 0.3 0.5 0.6415018240181827 0.9717310817634109 0.5879088437795105
8.458458458458459 0.7 0.3 0.5 0.6416165711619803 0.9721124621090176 0.5880913578690335
8.478478478478479 0.7 0.3 0.5 0.6417308771444928 0.972492392836381 0.5882734318123827
8.498498498498499 0.7 0.3 0.5 0.641844744386005 0.9728708816242095 0.588455066411775
8.518518518518519 0.7 0.3 0.5 0.6419581752908167 0.9732479361050185 0.5886362624722924
8.538538538538539 0.7 0.3 0.5 0.6420711722473496 0.9736235638653649 0.5888170208018328
8.558558558558559 0.7 0.3 0.5 0.6421837376282549 0.9739977724460819 0.5889973422110613
8.578578578578579 0.7 0.3 0.5 0.6422958737905213 0.9743705693425135 0.589177227513363
8.598598598598599 0.7 0.3 0.5 0.6424075830755805 0.9747419620047513 0.5893566775247941
8.618618618618619 0.7 0.3 0.5 0.6425188678094136 0.9751119578378691 0.5895356930640356
8.638638638638639 0.7 0.3 0.5 0.6426297303026565 0.9754805642021602 0.5897142749523449
8.658658658658659 0.7 0.3 0.5 0.6427401728507043 0.9758477884133721 0.5898924240135093
8.678678678678679 0.7 0.3 0.5 0.6428501977338166 0.9762136377429435 0.5900701410738005
8.698698698698699 0.7 0.3 0.5 0.6429598072172203 0.9765781194182412 0.5902474269619267
8.718718718718719 0.7 0.3 0.5 0.6430690035512137 0.9769412406227962 0.5904242825089875
8.738738738738739 0.7 0.3 0.5 0.6431777889712684 0.9773030084965388 0.5906007085484282
8.758758758758759 0.7 0.3 0.5 0.6432861656981322 0.9776634301360378 0.5907767059159941
8.778778778778779 0.7 0.3 0.5 0.6433941359379304 0.9780225125947344 0.590952275449686
8.798798798798799 0.7 0.3 0.5 0.643501701882266 0.9783802628831795 0.5911274179897144
8.818818818818819 0.7 0.3 0.5 0.6436088657083223 0.9787366879692704 0.5913021343784564
8.838838838838839 0.7 0.3 0.5 0.6437156295789603 0.979091794778486 0.5914764254604103
8.858858858858859 0.7 0.3 0.5 0.6438219956428203 0.9794455901941229 0.5916502920821528
8.878878878878879 0.7 0.3 0.5 0.6439279660344188 0.9797980810575315 0.5918237350922946
8.898898898898899 0.7 0.3 0.5 0.6440335428742487 0.9801492741683503 0.5919967553414374
8.918918918918919 0.7 0.3 0.5 0.6441387282688749 0.9804991762847429 0.5921693536821311
8.938938938938939 0.7 0.3 0.5 0.6442435243110332 0.98084779412363 0.5923415309688312
8.958958958958959 0.7 0.3 0.5 0.6443479330797262 0.9811951343609275 0.5925132880578564
8.978978978978979 0.7 0.3 0.5 0.6444519566403187 0.9815412036317773 0.5926846258073464
8.998998998998999 0.7 0.3 0.5 0.6445555970446348 0.9818860085307828 0.59285554507722
9.019019019019019 0.7 0.3 0.5 0.6446588563310508 0.9822295556122426 0.5930260467291345
9.039039039039039 0.7 0.3 0.5 0.6447617365245908 0.9825718513903819 0.5931961316264432
9.059059059059059 0.7 0.3 0.5 0.6448642396370202 0.9829129023395863 0.5933658006341561
9.079079079079079 0.7 0.3 0.5 0.6449663676669389 0.9832527148946333 0.5935350546188981
9.099099099099099 0.7 0.3 0.5 0.6450681225998736 0.9835912954509232 0.5937038944488695
9.119119119119119 0.7 0.3 0.5 0.6451695064083703 0.9839286503647116 0.5938723209938055
9.139139139139139 0.7 0.3 0.5 0.6452705210520858 0.9842647859533384 0.5940403351249376
9.159159159159159 0.7 0.3 0.5 0.6453711684778782 0.984599708495458 0.5942079377149524
9.179179179179179 0.7 0.3 0.5 0.6454714506198979 0.9849334242312687 0.594375129637955
9.199199199199199 0.7 0.3 0.5 0.6455713693996769 0.9852659393627418 0.5945419117694282
9.219219219219219 0.7 0.3 0.5 0.6456709267262183 0.9855972600538485 0.5947082849861944
9.23923923923924 0.7 0.3 0.5 0.6457701244960853 0.9859273924307889 0.594874250166379
9.25925925925926 0.7 0.3 0.5 0.6458689645934884 0.9862563425822169 0.5950398081893704
9.27927927927928 0.7 0.3 0.5 0.6459674488903743 0.9865841165594676 0.5952049599357838
9.2992992992993 0.7 0.3 0.5 0.6460655792465122 0.9869107203767828 0.5953697062874235
9.31931931931932 0.7 0.3 0.5 0.64616335750958 0.9872361600115335 0.5955340481272463
9.33933933933934 0.7 0.3 0.5 0.646260785515251 0.9875604414044473 0.595697986339324
9.35935935935936 0.7 0.3 0.5 0.6463578650872781 0.9878835704598286 0.595861521808808
9.37937937937938 0.7 0.3 0.5 0.6464545980375807 0.9882055530457824 0.5960246554218923
9.3993993993994 0.7 0.3 0.5 0.6465509861663262 0.9885263949944358 0.5961873880657785
9.41941941941942 0.7 0.3 0.5 0.6466470312620164 0.9888461021021591 0.5963497206286396
9.43943943943944 0.7 0.3 0.5 0.6467427351015683 0.9891646801297848 0.5965116539995854
9.45945945945946 0.7 0.3 0.5 0.6468380994503989 0.9894821348028283 0.5966731890686265
9.47947947947948 0.7 0.3 0.5 0.6469331260625059 0.9897984718117059 0.5968343267266418
9.4994994994995 0.7 0.3 0.5 0.6470278166805489 0.9901136968119515 0.5969950678653418
9.51951951951952 0.7 0.3 0.5 0.6471221730359323 0.990427815424435 0.5971554133772353
9.53953953953954 0.7 0.3 0.5 0.6472161968488837 0.9907408332355774 0.5973153641555964
9.55955955955956 0.7 0.3 0.5 0.6473098898285347 0.9910527557975646 0.5974749210944299
9.57957957957958 0.7 0.3 0.5 0.6474032536730007 0.9913635886285642 0.5976340850884387
9.5995995995996 0.7 0.3 0.5 0.6474962900694586 0.9916733372129373 0.5977928570329913
9.61961961961962 0.7 0.3 0.5 0.6475890006942268 0.9919820070014506 0.5979512378240882
9.63963963963964 0.7 0.3 0.5 0.6476813872128411 0.9922896034114885 0.5981092283583291
9.65965965965966 0.7 0.3 0.5 0.647773451280133 0.9925961318272639 0.5982668295328833
9.67967967967968 0.7 0.3 0.5 0.6478651945403064 0.9929015976000275 0.5984240422454548
9.6996996996997 0.7 0.3 0.5 0.647956618627014 0.9932060060482766 0.5985808673942529
9.71971971971972 0.7 0.3 0.5 0.6480477251634318 0.9935093624579627 0.59873730587796
9.73973973973974 0.7 0.3 0.5 0.6481385157623361 0.9938116720826998 0.598893358595701
9.75975975975976 0.7 0.3 0.5 0.6482289920261762 0.9941129401439681 0.599049026447013
9.77977977977978 0.7 0.3 0.5 0.64831915554715 0.9944131718313202 0.5992043103318125
9.7997997997998 0.7 0.3 0.5 0.6484090079072772 0.9947123723025856 0.5993592111503696
9.81981981981982 0.7 0.3 0.5 0.6484985506784718 0.9950105466840728 0.5995137298032737
9.83983983983984 0.7 0.3 0.5 0.6485877854226154 0.9953077000707725 0.5996678671914066
9.85985985985986 0.7 0.3 0.5 0.6486767136916288 0.9956038375265569 0.5998216242159126
9.87987987987988 0.7 0.3 0.5 0.6487653370275442 0.9958989640843822 0.5999750017781688
9.8998998998999 0.7 0.3 0.5 0.6488536569625758 0.9961930847464855 0.6001280007797565
9.91991991991992 0.7 0.3 0.5 0.6489416750191901 0.9964862044845847 0.6002806221224334
9.93993993993994 0.7 0.3 0.5 0.6490293927101765 0.9967783282400748 0.6004328667081047
9.95995995995996 0.7 0.3 0.5 0.6491168115387164 0.997069460924224 0.600584735438795
9.97997997997998 0.7 0.3 0.5 0.6492039329984535 0.9973596074183696 0.600736229216621
10 0.7 0.3 0.5 0.64929075857356 0.9976487725741114 0.6008873489437636

